$H_2$ optimal model reduction of linear systems with multiple quadratic outputs

In this work, we consider the $H_2$ optimal model reduction of dynamical systems that are linear in the state equation and up to quadratic nonlinearity in the output equation. As our primary theoretical contributions, we derive gradients of the squared $H_2$ system error with respect to the reduced model quantities and, from the stationary points of these gradients, introduce Gramian-based first-order necessary conditions for the $H_2$ optimal approximation of a linear quadratic output (LQO) system. The resulting $H_2$ optimality framework neatly generalizes the analogous Gramian-based optimality framework for purely linear systems. Computationally, we show how to enforce the necessary optimality conditions using Petrov-Galerkin projection; the corresponding projection matrices are obtained from a pair of Sylvester equations. Based on this result, we propose an iteratively corrected algorithm for the $H_2$ model reduction of LQO systems, which we refer to as LQO-TSIA (linear quadratic output two-sided iteration algorithm). Numerical examples are included to illustrate the effectiveness of the proposed computational method against other existing approaches.

==> graphics/data/AdvecDiff3000_H2errors.dat <==
2	0.026172267	0.026172267	0.026172267	0.76858444
4	0.0017197213	0.0017197213	0.0017197213	0.14817203
6	0.00018976148	0.00018976148	0.00018976148	0.016408423
8	3.3522662e-05	3.3522662e-05	3.3522662e-05	0.0012992719
10	7.6484036e-06	7.6484036e-06	7.6484036e-06	9.3654634e-05
12	9.8925014e-07	9.8925256e-07	9.8925014e-07	6.638362e-06
14	1.1729777e-07	1.1729807e-07	1.1729776e-07	4.7515086e-07
16	1.4010178e-08	1.4010437e-08	1.4010175e-08	3.8691335e-08
18	2.0666211e-09	2.0668511e-09	2.0666211e-09	3.6159571e-09
20	3.3900288e-10	3.3910121e-10	3.3899645e-10	4.9105966e-10
22	6.4734964e-11	6.4914987e-11	6.4730047e-11	1.1646174e-10
24	1.3379578e-11	1.3401513e-11	1.3386764e-11	2.9435676e-11
26	2.9775678e-12	2.9960996e-12	2.9839972e-12	7.8726091e-12
28	7.1101581e-13	7.0912481e-13	7.1404141e-13	2.1292654e-12
30	1.7245915e-13	1.7775395e-13	1.7132455e-13	5.6503065e-13


==> graphics/data/AdvecDiff3000_exponential_r30_OutputErrors.dat <==
0	0	0	0	0
0.1	4.7676008e-05	4.7679589e-05	4.7674049e-05	0.023878801
0.2	3.9924573e-05	3.9930757e-05	3.9913148e-05	0.0024504363
0.3	9.0448517e-06	9.0434605e-06	9.0404774e-06	0.000427151
0.4	5.8937933e-07	5.9824725e-07	5.8780728e-07	3.3092817e-05
0.5	2.5431129e-06	2.5570361e-06	2.5395996e-06	5.8973179e-05
0.6	1.6695242e-06	1.685308e-06	1.6672098e-06	6.2782249e-05
0.7	7.8374609e-07	7.9864217e-07	7.8459979e-07	5.6918677e-05
0.8	3.6344101e-07	3.7544931e-07	3.6845918e-07	3.2487599e-05
0.9	4.2619688e-09	3.405166e-09	5.3385478e-09	2.3969251e-05
1	2.0542226e-07	2.0314531e-07	1.912634e-07	1.9180243e-05
1.1	3.2656577e-07	3.3039589e-07	3.0822833e-07	1.1794384e-05
1.2	4.131588e-07	4.2359534e-07	3.9136736e-07	5.6039582e-06
1.3	5.1316112e-07	5.3056759e-07	4.8906238e-07	2.268701e-06
1.4	5.8671855e-07	6.1146549e-07	5.6211945e-07	3.0328091e-06
1.5	6.2006213e-07	6.5272713e-07	5.9801962e-07	4.108917e-06
1.6	6.1871058e-07	6.6052314e-07	6.052721e-07	1.5514843e-05
1.7	5.151056e-07	5.6954225e-07	5.2574161e-07	3.7136271e-05
1.8	3.826882e-07	2.989614e-07	2.7757e-07	9.8786983e-05
1.9	1.149642e-05	1.1330256e-05	1.0539922e-05	0.00077952956
2	3.2419203e-06	3.2611175e-06	3.0287637e-06	0.00010608559
2.1	2.6559861e-06	2.6941437e-06	2.4978849e-06	7.4418991e-05
2.2	2.4025358e-06	2.4504373e-06	2.2625101e-06	3.6979525e-05
2.3	2.3906823e-06	2.445697e-06	2.2584907e-06	2.2256067e-05
2.4	2.2281124e-06	2.288875e-06	2.0995574e-06	1.0206115e-05
2.5	2.3873034e-06	2.4529885e-06	2.2603915e-06	2.0975441e-06
2.6	2.4444891e-06	2.5147577e-06	2.3180033e-06	3.4789812e-06
2.7	2.3836931e-06	2.458041e-06	2.2569602e-06	5.9190014e-06
2.8	2.4683572e-06	2.5464837e-06	2.3410758e-06	7.58171e-06
2.9	2.5714998e-06	2.6531941e-06	2.4432615e-06	7.7291308e-06
3	2.5929579e-06	2.6779535e-06	2.4636233e-06	8.0572122e-06
3.1	2.7041886e-06	2.7923193e-06	2.5737132e-06	8.1420815e-06
3.2	2.7839267e-06	2.8750077e-06	2.6522312e-06	8.602509e-06
3.3	2.8534075e-06	2.947237e-06	2.7204386e-06	9.1454782e-06
3.4	2.9479005e-06	3.0443875e-06	2.8136552e-06	1.1081193e-05
3.5	3.0453332e-06	3.1443156e-06	2.9097956e-06	1.2106411e-05
3.6	3.1075826e-06	3.2090555e-06	2.9708185e-06	1.2546955e-05
3.7	3.2211654e-06	3.3249367e-06	3.0831787e-06	1.4258511e-05
3.8	3.2622735e-06	3.3683365e-06	3.1231318e-06	1.4140341e-05
3.9	3.3464909e-06	3.4546459e-06	3.2061849e-06	1.402591e-05
4	3.3853701e-06	3.495597e-06	3.2439512e-06	1.4530043e-05
4.1	3.4192043e-06	3.531286e-06	3.2766402e-06	1.3462657e-05
4.2	3.4554062e-06	3.5694349e-06	3.3117875e-06	1.3335072e-05
4.3	3.4649341e-06	3.5806356e-06	3.3202034e-06	1.3309499e-05
4.4	3.51117e-06	3.6287509e-06	3.3654688e-06	1.2255102e-05
4.5	3.4690503e-06	3.5878388e-06	3.3221618e-06	1.2504108e-05
4.6	3.456559e-06	3.5772019e-06	3.3088047e-06	1.2544212e-05
4.7	3.493629e-06	3.6165711e-06	3.345292e-06	1.1943512e-05
4.8	3.4654524e-06	3.588896e-06	3.3157342e-06	1.2380877e-05
4.9	3.5038494e-06	3.6292987e-06	3.3534943e-06	1.2468268e-05
5	3.595323e-06	3.7218575e-06	3.4439422e-06	1.1963968e-05
5.1	3.5803608e-06	3.7083994e-06	3.4282139e-06	1.1841173e-05
5.2	3.6685796e-06	3.7984819e-06	3.5158715e-06	1.1699991e-05
5.3	3.7797802e-06	3.9105971e-06	3.6260998e-06	1.1435436e-05
5.4	3.7561777e-06	3.888262e-06	3.6017437e-06	1.0991433e-05
5.5	3.8306684e-06	3.9643156e-06	3.6756534e-06	1.0653228e-05
5.6	3.9122633e-06	4.0466085e-06	3.7562842e-06	1.0468873e-05
5.7	3.8649009e-06	4.0003067e-06	3.7081802e-06	1.0249107e-05
5.8	3.9009042e-06	4.0377311e-06	3.7436517e-06	1.0060569e-05
5.9	3.9532007e-06	4.0905557e-06	3.7950212e-06	1.0007473e-05
6	3.8946492e-06	4.0330039e-06	3.7358027e-06	1.008296e-05
6.1	3.919448e-06	4.0592517e-06	3.7601735e-06	1.0157786e-05
6.2	3.9722012e-06	4.1124534e-06	3.8120244e-06	1.0274466e-05
6.3	3.9219882e-06	4.0632367e-06	3.7612074e-06	1.0393672e-05
6.4	3.9586201e-06	4.10131e-06	3.7974711e-06	1.054355e-05
6.5	4.0122081e-06	4.1548041e-06	3.849951e-06	1.0661235e-05
6.6	3.9506128e-06	4.0939097e-06	3.787666e-06	1.0724011e-05
6.7	3.9378384e-06	4.0823867e-06	3.774501e-06	1.0795126e-05
6.8	3.9972545e-06	4.144123e-06	3.8340885e-06	1.0802626e-05
6.9	3.9581816e-06	4.1036725e-06	3.7933873e-06	1.0778584e-05
7	3.9427968e-06	4.0892578e-06	3.777552e-06	1.0855082e-05
7.1	4.0071461e-06	4.1554171e-06	3.8418886e-06	1.0864715e-05
7.2	4.0775081e-06	4.2254815e-06	3.9112249e-06	1.0867969e-05
7.3	4.0231843e-06	4.1719384e-06	3.8564244e-06	1.0884542e-05
7.4	4.0862274e-06	4.2362405e-06	3.9192431e-06	1.0945262e-05
7.5	4.2026634e-06	4.3531046e-06	4.0350607e-06	1.0950409e-05
7.6	4.2005235e-06	4.3516133e-06	4.0324275e-06	1.0938433e-05
7.7	4.1796813e-06	4.3316639e-06	4.0112267e-06	1.1002135e-05
7.8	4.2486663e-06	4.4020596e-06	4.0801222e-06	1.1067658e-05
7.9	4.2979232e-06	4.4511114e-06	4.1285096e-06	1.1073201e-05
8	4.2489302e-06	4.4027846e-06	4.0790861e-06	1.1046567e-05
8.1	4.2584686e-06	4.4133544e-06	4.0883866e-06	1.1145969e-05
8.2	4.3166806e-06	4.4717995e-06	4.1459836e-06	1.1195018e-05
8.3	4.3001509e-06	4.4558069e-06	4.1289971e-06	1.1189511e-05
8.4	4.2537036e-06	4.4101465e-06	4.0822271e-06	1.1171703e-05
8.5	4.295914e-06	4.4536462e-06	4.1243732e-06	1.127959e-05
8.6	4.3235854e-06	4.4810352e-06	4.1512192e-06	1.1313252e-05
8.7	4.3000377e-06	4.4581071e-06	4.1272958e-06	1.12924e-05
8.8	4.2987101e-06	4.4577218e-06	4.1257578e-06	1.1299174e-05
8.9	4.3502484e-06	4.5091698e-06	4.1765901e-06	1.140775e-05
9	4.3348037e-06	4.4941332e-06	4.1607062e-06	1.1430513e-05
9.1	4.2760658e-06	4.4360609e-06	4.101671e-06	1.1394327e-05
9.2	4.2991685e-06	4.4603218e-06	4.1247338e-06	1.1433887e-05
9.3	4.3437792e-06	4.5046485e-06	4.168586e-06	1.1535685e-05
9.4	4.3086819e-06	4.47002e-06	4.133135e-06	1.1546173e-05
9.5	4.2718621e-06	4.433949e-06	4.0961121e-06	1.1540275e-05
9.6	4.3301774e-06	4.4935087e-06	4.1544777e-06	1.1611986e-05
9.7	4.405955e-06	4.5690057e-06	4.2295105e-06	1.1735533e-05
9.8	4.4063516e-06	4.5699114e-06	4.2296005e-06	1.1764997e-05
9.9	4.3662489e-06	4.5305299e-06	4.1893072e-06	1.174166e-05
10	4.4441216e-06	4.6095055e-06	4.2671907e-06	1.1819089e-05
10.1	4.5246762e-06	4.6898281e-06	4.3470377e-06	1.1934413e-05
10.2	4.5430454e-06	4.7086566e-06	4.3650857e-06	1.1917538e-05
10.3	4.5011692e-06	4.6674076e-06	4.32298e-06	1.1820599e-05
10.4	4.5510323e-06	4.718216e-06	4.3727832e-06	1.1800632e-05
10.5	4.6016451e-06	4.7686064e-06	4.4226871e-06	1.1838407e-05
10.6	4.6071811e-06	4.774555e-06	4.4278798e-06	1.1919536e-05
10.7	4.5733999e-06	4.7413574e-06	4.3938532e-06	1.181935e-05
10.8	4.5819888e-06	4.7508434e-06	4.4023737e-06	1.1739134e-05
10.9	4.6053961e-06	4.7739908e-06	4.4250546e-06	1.1718974e-05
11	4.6010489e-06	4.7700561e-06	4.4203856e-06	1.1767021e-05
11.1	4.5783163e-06	4.7479154e-06	4.397447e-06	1.1829397e-05
11.2	4.5779563e-06	4.7484592e-06	4.3970765e-06	1.1781286e-05
11.3	4.5983948e-06	4.7686503e-06	4.4168295e-06	1.1783084e-05
11.4	4.604505e-06	4.7751917e-06	4.4226706e-06	1.1813624e-05
11.5	4.6012436e-06	4.7725152e-06	4.4192366e-06	1.1889018e-05
11.6	4.6022943e-06	4.7744128e-06	4.4202694e-06	1.1939698e-05
11.7	4.611218e-06	4.7829217e-06	4.428423e-06	1.1974185e-05
11.8	4.6065686e-06	4.7786754e-06	4.4235213e-06	1.2011447e-05
11.9	4.5930719e-06	4.7657596e-06	4.4098839e-06	1.2052446e-05
12	4.5701636e-06	4.7437239e-06	4.3870096e-06	1.210212e-05
12.1	4.6091658e-06	4.7824524e-06	4.4252849e-06	1.216026e-05
12.2	4.5983758e-06	4.7720468e-06	4.4142283e-06	1.2180077e-05
12.3	4.5801677e-06	4.7543622e-06	4.3958419e-06	1.2190282e-05
12.4	4.552911e-06	4.7278623e-06	4.368553e-06	1.2192356e-05
12.5	4.6057883e-06	4.7818511e-06	4.4216185e-06	1.2280425e-05
12.6	4.642925e-06	4.8183278e-06	4.4577398e-06	1.2320848e-05
12.7	4.6647556e-06	4.8405868e-06	4.479314e-06	1.2342803e-05
12.8	4.6753297e-06	4.8517198e-06	4.4897235e-06	1.2352323e-05
12.9	4.6624517e-06	4.8396167e-06	4.4768333e-06	1.2343545e-05
13	4.725106e-06	4.9021197e-06	4.5388089e-06	1.2441302e-05
13.1	4.7648857e-06	4.9422297e-06	4.5782735e-06	1.2480222e-05
13.2	4.7974288e-06	4.9751757e-06	4.6105599e-06	1.2511664e-05
13.3	4.8129882e-06	4.9912789e-06	4.6259701e-06	1.2528022e-05
13.4	4.7987644e-06	4.9778303e-06	4.6117681e-06	1.2519154e-05
13.5	4.8281852e-06	5.0068874e-06	4.6403686e-06	1.2593247e-05
13.6	4.8470542e-06	5.0260938e-06	4.6589472e-06	1.2594504e-05
13.7	4.8597896e-06	5.0392795e-06	4.6714728e-06	1.2581564e-05
13.8	4.863696e-06	5.043825e-06	4.6752997e-06	1.2553021e-05
13.9	4.8423134e-06	5.0223923e-06	4.65329e-06	1.251225e-05
14	4.8434528e-06	5.0238608e-06	4.6541185e-06	1.2574162e-05
14.1	4.8453861e-06	5.0262048e-06	4.6558045e-06	1.2613013e-05
14.2	4.850183e-06	5.0315509e-06	4.660463e-06	1.2585462e-05
14.3	4.8603536e-06	5.0424824e-06	4.6706626e-06	1.2545648e-05
14.4	4.8353606e-06	5.0172311e-06	4.6448867e-06	1.2501173e-05
14.5	4.8405518e-06	5.0227911e-06	4.6497989e-06	1.253358e-05
14.6	4.8516699e-06	5.0343631e-06	4.6607063e-06	1.263412e-05
14.7	4.8702505e-06	5.053538e-06	4.6791881e-06	1.2648893e-05
14.8	4.8856988e-06	5.0690091e-06	4.6940632e-06	1.2637093e-05
14.9	4.8613176e-06	5.0450339e-06	4.669427e-06	1.2616953e-05
15	4.8696443e-06	5.0538175e-06	4.6775397e-06	1.2649169e-05
15.1	4.8804944e-06	5.0651908e-06	4.6882295e-06	1.271599e-05
15.2	4.8943146e-06	5.0796185e-06	4.7019579e-06	1.2806667e-05
15.3	4.9116073e-06	5.0976226e-06	4.7192438e-06	1.2818723e-05
15.4	4.8867197e-06	5.0718768e-06	4.6930625e-06	1.2818182e-05
15.5	4.859628e-06	5.0452307e-06	4.6657382e-06	1.2849328e-05
15.6	4.8315475e-06	5.0177886e-06	4.6375799e-06	1.2891948e-05
15.7	4.8116984e-06	4.9988439e-06	4.6178671e-06	1.2953683e-05
15.8	4.8132625e-06	5.0016621e-06	4.61985e-06	1.2994065e-05
15.9	4.8820967e-06	5.0686885e-06	4.6866149e-06	1.3024036e-05
16	4.9109637e-06	5.0979002e-06	4.7151454e-06	1.313327e-05
16.1	4.9449541e-06	5.1325337e-06	4.7490341e-06	1.3255409e-05
16.2	4.9822158e-06	5.1708694e-06	4.7865356e-06	1.3379429e-05
16.3	5.0203311e-06	5.2106431e-06	4.8253558e-06	1.3489007e-05
16.4	5.0562923e-06	5.2490225e-06	4.8626285e-06	1.348401e-05
16.5	5.0077539e-06	5.1963382e-06	4.8100909e-06	1.3412343e-05
16.6	5.0759144e-06	5.2649753e-06	4.8779757e-06	1.3572513e-05
16.7	5.1547684e-06	5.3448003e-06	4.956947e-06	1.3744662e-05
16.8	5.2426129e-06	5.4343166e-06	5.0454695e-06	1.3909315e-05
16.9	5.3371458e-06	5.5314601e-06	5.1414349e-06	1.4026263e-05
17	5.4354378e-06	5.6335731e-06	5.2421349e-06	1.3992e-05
17.1	5.1624367e-06	5.3531087e-06	4.9624475e-06	1.3792736e-05
17.2	5.2233316e-06	5.4146771e-06	5.0231947e-06	1.3957816e-05
17.3	5.307099e-06	5.4998536e-06	5.1074037e-06	1.4136008e-05
17.4	5.4195321e-06	5.6147209e-06	5.221102e-06	1.4303553e-05
17.5	5.5670874e-06	5.7660687e-06	5.3710162e-06	1.4391118e-05
17.6	5.6164105e-06	5.8088242e-06	5.4143921e-06	1.4324432e-05
17.7	5.2601864e-06	5.4529257e-06	5.0577235e-06	1.4052405e-05
17.8	5.2414872e-06	5.4352763e-06	5.0391549e-06	1.4116543e-05
17.9	5.3303618e-06	5.5262553e-06	5.1289996e-06	1.4260229e-05
18	5.4827193e-06	5.6821558e-06	5.2834745e-06	1.4400406e-05
18.1	5.7174231e-06	5.9222816e-06	5.5217959e-06	1.4502571e-05
18.2	5.7335615e-06	5.9308113e-06	5.5311299e-06	1.4518013e-05
18.3	5.4857008e-06	5.6835319e-06	5.2829958e-06	1.4279722e-05
18.4	5.482437e-06	5.6809504e-06	5.2795293e-06	1.4265917e-05
18.5	5.6632133e-06	5.8625435e-06	5.4601988e-06	1.4426734e-05
18.6	5.8521094e-06	6.0524304e-06	5.6491136e-06	1.4584419e-05
18.7	6.0097888e-06	6.2113212e-06	5.8069719e-06	1.4697545e-05
18.8	6.0741883e-06	6.2752623e-06	5.8701909e-06	1.4707812e-05
18.9	5.9018423e-06	6.1033516e-06	5.6973766e-06	1.4537392e-05
19	5.8595832e-06	6.0614593e-06	5.6545789e-06	1.4513189e-05
19.1	6.0927306e-06	6.2948924e-06	5.8871064e-06	1.4726674e-05
19.2	6.3181238e-06	6.5204773e-06	6.1117872e-06	1.4939425e-05
19.3	6.4841063e-06	6.6865448e-06	6.276954e-06	1.5103888e-05
19.4	6.5189457e-06	6.7213502e-06	6.3108638e-06	1.5153269e-05
19.5	6.3437177e-06	6.5472813e-06	6.1356555e-06	1.4998477e-05
19.6	6.1186936e-06	6.322557e-06	5.909945e-06	1.478476e-05
19.7	6.1461034e-06	6.3502329e-06	5.9366288e-06	1.4828498e-05
19.8	6.1555307e-06	6.3598849e-06	5.9452862e-06	1.4866686e-05
19.9	6.1427777e-06	6.3473051e-06	5.9317141e-06	1.4899835e-05
20	6.1032483e-06	6.3078853e-06	5.8913097e-06	1.4919222e-05
20.1	6.0319325e-06	6.2366e-06	5.8190543e-06	1.4920801e-05
20.2	5.9506526e-06	6.1567247e-06	5.7379223e-06	1.4899959e-05
20.3	5.854521e-06	6.061124e-06	5.6412086e-06	1.4851464e-05
20.4	5.7513327e-06	5.9584938e-06	5.5374427e-06	1.4781339e-05
20.5	5.6416337e-06	5.8493677e-06	5.4271583e-06	1.4681228e-05
20.6	5.5294999e-06	5.7378036e-06	5.3144134e-06	1.4622498e-05
20.7	5.4225331e-06	5.6313788e-06	5.206786e-06	1.4581767e-05
20.8	5.3325417e-06	5.5426236e-06	5.116672e-06	1.4559937e-05
20.9	5.292444e-06	5.503336e-06	5.0760989e-06	1.4568613e-05
21	5.3091729e-06	5.5208395e-06	5.0923025e-06	1.4621806e-05
21.1	5.3606027e-06	5.5729622e-06	5.1431194e-06	1.4692131e-05
21.2	5.3219421e-06	5.5348551e-06	5.1037109e-06	1.464861e-05
21.3	5.2863541e-06	5.4996111e-06	5.0671832e-06	1.4597839e-05
21.4	5.2508587e-06	5.4641653e-06	5.0304873e-06	1.4621592e-05
21.5	5.2393315e-06	5.4551492e-06	5.0197443e-06	1.4666404e-05
21.6	5.2812426e-06	5.4978892e-06	5.0610335e-06	1.4736813e-05
21.7	5.359911e-06	5.5772386e-06	5.1389307e-06	1.4837815e-05
21.8	5.4829742e-06	5.7007583e-06	5.2610097e-06	1.4974893e-05
21.9	5.5655114e-06	5.7834347e-06	5.342272e-06	1.5060466e-05
22	5.597834e-06	5.8154679e-06	5.3729363e-06	1.5081607e-05
22.1	5.5991416e-06	5.8159254e-06	5.3720925e-06	1.5129733e-05
22.2	5.6412247e-06	5.8623154e-06	5.4162165e-06	1.5234937e-05
22.3	5.7042011e-06	5.9260841e-06	5.4783205e-06	1.5349332e-05
22.4	5.7733487e-06	5.9958671e-06	5.5464321e-06	1.5471981e-05
22.5	5.8503254e-06	6.0732391e-06	5.6221402e-06	1.5601688e-05
22.6	5.9284085e-06	6.1513744e-06	5.6986374e-06	1.5727771e-05
22.7	5.9136919e-06	6.1362408e-06	5.6819139e-06	1.57511e-05
22.8	5.8635414e-06	6.089437e-06	5.6328086e-06	1.5709659e-05
22.9	5.8633387e-06	6.0904016e-06	5.6318093e-06	1.5842088e-05
23	5.864334e-06	6.0925091e-06	5.6319181e-06	1.6026897e-05
23.1	5.8741715e-06	6.1033208e-06	5.6407094e-06	1.6240952e-05
23.2	5.903024e-06	6.1329015e-06	5.6682658e-06	1.6488575e-05
23.3	5.9639535e-06	6.1941764e-06	5.7275354e-06	1.6774583e-05
23.4	5.967482e-06	6.1974978e-06	5.728899e-06	1.6998505e-05
23.5	5.8897556e-06	6.1236908e-06	5.6523617e-06	1.7085738e-05
23.6	5.8540613e-06	6.0894822e-06	5.6157819e-06	1.707519e-05
23.7	5.8259462e-06	6.0627383e-06	5.586627e-06	1.6930106e-05
23.8	5.814524e-06	6.0524636e-06	5.5739182e-06	1.6761254e-05
23.9	5.8312388e-06	6.0699637e-06	5.5889825e-06	1.7025881e-05
24	5.8901705e-06	6.1291463e-06	5.6457551e-06	1.7370298e-05
24.1	6.0083671e-06	6.2468498e-06	5.7611084e-06	1.7814462e-05
24.2	5.9926958e-06	6.2363555e-06	5.747236e-06	1.8088209e-05
24.3	6.0057324e-06	6.2510129e-06	5.7590331e-06	1.8319667e-05
24.4	6.0255093e-06	6.2722325e-06	5.7773451e-06	1.8493118e-05
24.5	6.0541097e-06	6.3019752e-06	5.8041512e-06	1.8577008e-05
24.6	6.0939687e-06	6.342523e-06	5.8417569e-06	1.8532806e-05
24.7	6.1479173e-06	6.3965184e-06	5.8928344e-06	1.8314102e-05
24.8	6.2192314e-06	6.4670082e-06	5.9604671e-06	1.838953e-05
24.9	6.367574e-06	6.6220139e-06	6.1112872e-06	1.875713e-05
25	6.4261545e-06	6.6824396e-06	6.1681942e-06	1.9030352e-05
25.1	6.4819274e-06	6.7398981e-06	6.2220468e-06	1.9303405e-05
25.2	6.5323923e-06	6.7917664e-06	6.2702343e-06	1.9563862e-05
25.3	6.5746777e-06	6.8350168e-06	6.3097458e-06	1.9795627e-05
25.4	6.6055147e-06	6.8661862e-06	6.3371405e-06	1.9978384e-05
25.5	6.6372563e-06	6.9027979e-06	6.3691378e-06	2.0086994e-05
25.6	6.8165929e-06	7.0845601e-06	6.5465192e-06	2.0090823e-05
25.7	6.9005021e-06	7.1708612e-06	6.6282936e-06	1.9762644e-05
25.8	6.9389986e-06	7.2116127e-06	6.664382e-06	1.9975325e-05
25.9	6.9634426e-06	7.2380383e-06	6.6860229e-06	2.0232622e-05
26	6.9714313e-06	7.2475602e-06	6.6906599e-06	2.0515048e-05
26.1	6.960585e-06	7.2375794e-06	6.6757219e-06	2.0822929e-05
26.2	6.9806111e-06	7.2636158e-06	6.6958487e-06	2.1155727e-05
26.3	7.135587e-06	7.4217511e-06	6.8482436e-06	2.1511859e-05
26.4	7.3331785e-06	7.6224678e-06	7.0429924e-06	2.18264e-05
26.5	7.3678289e-06	7.6600932e-06	7.0744221e-06	2.1847704e-05
26.6	7.3852436e-06	7.6801809e-06	7.08809e-06	2.1664088e-05
26.7	7.3805061e-06	7.6776207e-06	7.0788932e-06	2.1501453e-05
26.8	7.3477866e-06	7.6463404e-06	7.0407718e-06	2.1874869e-05
26.9	7.3859896e-06	7.6924805e-06	7.0788467e-06	2.2327956e-05
27	7.5463179e-06	7.8569854e-06	7.2354508e-06	2.2876448e-05
27.1	7.8151042e-06	8.129936e-06	7.500125e-06	2.3538109e-05
27.2	7.995472e-06	8.3143304e-06	7.6758571e-06	2.4093291e-05
27.3	8.0642449e-06	8.3868276e-06	7.7392984e-06	2.4488547e-05
27.4	8.1015329e-06	8.4273259e-06	7.7703441e-06	2.4764829e-05
27.5	8.0922975e-06	8.4205195e-06	7.7536891e-06	2.4857449e-05
27.6	8.2169757e-06	8.5565198e-06	7.8781235e-06	2.4685563e-05
27.7	8.4298641e-06	8.7753422e-06	8.0854562e-06	2.5021308e-05
27.8	8.7329929e-06	9.0844666e-06	8.3824202e-06	2.5797837e-05
27.9	9.1333411e-06	9.4907337e-06	8.7758115e-06	2.6725871e-05
28	9.3062455e-06	9.6692973e-06	8.9407364e-06	2.7480554e-05
28.1	9.4335547e-06	9.8017677e-06	9.0587552e-06	2.8241543e-05
28.2	9.4877885e-06	9.8603602e-06	9.1020311e-06	2.8976669e-05
28.3	9.6521028e-06	1.0040438e-05	9.2642571e-06	2.9642951e-05
28.4	9.9342163e-06	1.0331857e-05	9.537439e-06	3.018421e-05
28.5	1.0293191e-05	1.0700565e-05	9.8865093e-06	3.0528135e-05
28.6	1.0759316e-05	1.1176753e-05	1.0341502e-05	3.0659459e-05
28.7	1.1180284e-05	1.1607959e-05	1.074978e-05	3.1800843e-05
28.8	1.1419857e-05	1.1857737e-05	1.0974691e-05	3.290573e-05
28.9	1.1580692e-05	1.2028455e-05	1.1118365e-05	3.411174e-05
29	1.181675e-05	1.2287452e-05	1.1346142e-05	3.5420126e-05
29.1	1.2227715e-05	1.2715469e-05	1.1740788e-05	3.6829186e-05
29.2	1.2738765e-05	1.3245115e-05	1.2233483e-05	3.8333262e-05
29.3	1.3394496e-05	1.392106e-05	1.2868312e-05	3.9921419e-05
29.4	1.4255321e-05	1.4803777e-05	1.3705026e-05	4.1575656e-05
29.5	1.4987239e-05	1.5559296e-05	1.4408748e-05	4.2852898e-05
29.6	1.5707328e-05	1.6304681e-05	1.5095401e-05	4.4015994e-05
29.7	1.6451511e-05	1.7083573e-05	1.5806158e-05	4.5554376e-05
29.8	1.7352993e-05	1.8025479e-05	1.6669075e-05	4.7417089e-05
29.9	1.8448565e-05	1.9169184e-05	1.7720053e-05	4.9914141e-05
30	1.9884556e-05	2.0661677e-05	1.9102389e-05	5.3544676e-05


==> graphics/data/AdvecDiff3000_exponential_r30_Outputs.dat <==
0	0.00016666667	0.00016666667	0.00016666667	0.00016666667	0.00016666667
0.1	-0.0018674178	-0.0018673288	-0.0018673288	-0.0018673288	-0.0019120095
0.2	-0.011411101	-0.011410646	-0.011410646	-0.011410646	-0.011439064
0.3	-0.031259579	-0.031259297	-0.031259297	-0.031259297	-0.031272932
0.4	-0.062349731	-0.062349768	-0.062349768	-0.062349767	-0.062347667
0.5	-0.10420796	-0.10420823	-0.10420823	-0.10420823	-0.10420182
0.6	-0.15521203	-0.15521229	-0.15521229	-0.15521229	-0.15520228
0.7	-0.21281734	-0.2128175	-0.21281751	-0.2128175	-0.21280522
0.8	-0.27376287	-0.27376297	-0.27376298	-0.27376297	-0.27375398
0.9	-0.33425655	-0.33425655	-0.33425655	-0.33425655	-0.33424854
1	-0.39013884	-0.39013876	-0.39013876	-0.39013876	-0.39013135
1.1	-0.43702405	-0.43702391	-0.43702391	-0.43702392	-0.4370189
1.2	-0.47042076	-0.47042056	-0.47042056	-0.47042057	-0.47041812
1.3	-0.48583275	-0.4858325	-0.48583249	-0.48583251	-0.48583164
1.4	-0.47884251	-0.47884223	-0.47884222	-0.47884224	-0.47884106
1.5	-0.44517965	-0.44517938	-0.44517936	-0.44517939	-0.44517782
1.6	-0.38077609	-0.38077586	-0.38077584	-0.38077586	-0.38077018
1.7	-0.28180982	-0.28180967	-0.28180966	-0.28180967	-0.28179935
1.8	-0.14473887	-0.14473893	-0.14473892	-0.14473891	-0.14472458
1.9	0.033672959	0.033672571	0.033672577	0.033672604	0.033699208
2	0.25633764	0.2563368	0.2563368	0.25633686	0.25636483
2.1	0.52583056	0.52582916	0.52582914	0.52582924	0.52586969
2.2	0.84438345	0.84438143	0.84438138	0.84438154	0.84441468
2.3	1.213882	1.2138791	1.213879	1.2138792	1.213909
2.4	1.6358666	1.6358629	1.6358628	1.6358632	1.6358833
2.5	2.1115382	2.1115332	2.111533	2.1115335	2.1115427
2.6	2.6417636	2.6417572	2.641757	2.6417575	2.6417544
2.7	3.2270866	3.2270789	3.2270787	3.2270793	3.2270675
2.8	3.8677392	3.8677297	3.8677294	3.8677302	3.8677099
2.9	4.5636532	4.5636415	4.5636411	4.5636421	4.5636179
3	5.3144766	5.3144628	5.3144623	5.3144635	5.3144338
3.1	6.1195882	6.1195716	6.1195711	6.1195724	6.1195384
3.2	6.9781117	6.9780923	6.9780916	6.9780932	6.9780517
3.3	7.8889351	7.8889126	7.8889119	7.8889137	7.888863
3.4	8.850726	8.8506999	8.8506991	8.8507011	8.850628
3.5	9.8619481	9.8619181	9.8619171	9.8619194	9.8618287
3.6	10.920879	10.920845	10.920844	10.920847	10.920742
3.7	12.025629	12.02559	12.025589	12.025592	12.025457
3.8	13.174152	13.174109	13.174108	13.174111	13.173966
3.9	14.364271	14.364223	14.364221	14.364225	14.364069
4	15.593685	15.593632	15.59363	15.593634	15.593458
4.1	16.85999	16.859932	16.85993	16.859934	16.859763
4.2	18.160693	18.160631	18.160629	18.160633	18.160451
4.3	19.493227	19.49316	19.493157	19.493162	19.492968
4.4	20.854963	20.85489	20.854888	20.854893	20.854708
4.5	22.243224	22.243147	22.243145	22.24315	22.242946
4.6	23.655301	23.655219	23.655216	23.655222	23.655004
4.7	25.088457	25.08837	25.088367	25.088373	25.088158
4.8	26.53995	26.539858	26.539855	26.539862	26.539622
4.9	28.007035	28.006936	28.006933	28.006941	28.006685
5	29.48697	29.486864	29.486861	29.486869	29.486618
5.1	30.977041	30.97693	30.976926	30.976935	30.976674
5.2	32.474558	32.474439	32.474434	32.474444	32.474178
5.3	33.976862	33.976733	33.976729	33.976739	33.976473
5.4	35.48134	35.481207	35.481202	35.481212	35.48095
5.5	36.985434	36.985292	36.985287	36.985298	36.98504
5.6	38.486633	38.486482	38.486477	38.486488	38.48623
5.7	39.982488	39.982334	39.982328	39.98234	39.982079
5.8	41.470627	41.470466	41.47046	41.470472	41.47021
5.9	42.948737	42.948567	42.948561	42.948574	42.948307
6	44.414582	44.414409	44.414402	44.414416	44.414134
6.1	45.866011	45.865831	45.865825	45.865839	45.865545
6.2	47.300948	47.30076	47.300754	47.300768	47.300462
6.3	48.717399	48.717208	48.717201	48.717216	48.716893
6.4	50.113466	50.113268	50.113261	50.113276	50.112938
6.5	51.487328	51.487122	51.487114	51.48713	51.486779
6.6	52.837255	52.837046	52.837039	52.837055	52.836688
6.7	54.161613	54.161399	54.161392	54.161408	54.161028
6.8	55.458853	55.458631	55.458623	55.45864	55.458253
6.9	56.727515	56.72729	56.727282	56.7273	56.726903
7	57.966238	57.966009	57.966001	57.966019	57.965609
7.1	59.173746	59.173509	59.1735	59.173519	59.173103
7.2	60.34885	60.348604	60.348595	60.348614	60.348194
7.3	61.490452	61.490204	61.490195	61.490214	61.489782
7.4	62.597552	62.597296	62.597287	62.597307	62.596867
7.5	63.669224	63.668957	63.668947	63.668967	63.668527
7.6	64.70463	64.704358	64.704348	64.704369	64.703922
7.7	65.703019	65.702744	65.702734	65.702755	65.702296
7.8	66.663729	66.663445	66.663435	66.663457	66.662991
7.9	67.586165	67.585875	67.585864	67.585886	67.585417
8	68.469816	68.469525	68.469515	68.469537	68.46906
8.1	69.314256	69.313961	69.31395	69.313972	69.313483
8.2	70.119123	70.118821	70.11881	70.118833	70.118339
8.3	70.88413	70.883825	70.883814	70.883838	70.883337
8.4	71.609059	71.608754	71.608743	71.608767	71.608259
8.5	72.293768	72.293457	72.293446	72.293469	72.292952
8.6	72.938168	72.937853	72.937841	72.937865	72.937343
8.7	73.542238	73.541922	73.54191	73.541934	73.541407
8.8	74.106019	74.1057	74.105689	74.105713	74.105182
8.9	74.629611	74.629286	74.629274	74.629299	74.62876
9	75.113163	75.112838	75.112826	75.112851	75.112305
9.1	75.55688	75.556557	75.556544	75.55657	75.556019
9.2	75.961023	75.960696	75.960684	75.96071	75.960154
9.3	76.325893	76.325562	76.32555	76.325575	76.325013
9.4	76.651839	76.651509	76.651496	76.651522	76.650954
9.5	76.939253	76.938924	76.938912	76.938938	76.938365
9.6	77.188574	77.18824	77.188228	77.188254	77.187678
9.7	77.40027	77.399929	77.399916	77.399942	77.399361
9.8	77.574845	77.574503	77.57449	77.574516	77.573932
9.9	77.712838	77.712499	77.712486	77.712513	77.711926
10	77.814833	77.814488	77.814475	77.814501	77.813914
10.1	77.881425	77.881073	77.88106	77.881087	77.880496
10.2	77.91324	77.912886	77.912874	77.9129	77.912312
10.3	77.910929	77.910579	77.910566	77.910593	77.910008
10.4	77.875179	77.874825	77.874812	77.874839	77.87426
10.5	77.806682	77.806324	77.806311	77.806338	77.805761
10.6	77.706153	77.705795	77.705782	77.705809	77.705227
10.7	77.574323	77.573968	77.573955	77.573982	77.573406
10.8	77.411945	77.41159	77.411577	77.411604	77.411036
10.9	77.219782	77.219427	77.219414	77.219441	77.218877
11	76.998605	76.998251	76.998238	76.998265	76.997699
11.1	76.749197	76.748846	76.748833	76.74886	76.748289
11.2	76.472351	76.472001	76.471988	76.472015	76.47145
11.3	76.168871	76.16852	76.168507	76.168534	76.167973
11.4	75.839557	75.839208	75.839195	75.839221	75.838661
11.5	75.485218	75.484871	75.484858	75.484884	75.48432
11.6	75.106665	75.10632	75.106307	75.106333	75.105768
11.7	74.704717	74.704373	74.70436	74.704386	74.703823
11.8	74.280184	74.279842	74.279829	74.279856	74.279292
11.9	73.833878	73.833539	73.833526	73.833552	73.832988
12	73.366608	73.366273	73.36626	73.366286	73.36572
12.1	72.879188	72.878852	72.878839	72.878865	72.878301
12.2	72.372417	72.372085	72.372072	72.372098	72.371536
12.3	71.847095	71.846766	71.846754	71.84678	71.84622
12.4	71.304014	71.303689	71.303677	71.303702	71.303144
12.5	70.743963	70.743637	70.743625	70.74365	70.743094
12.6	70.167721	70.167395	70.167383	70.167408	70.166856
12.7	69.576056	69.575732	69.57572	69.575745	69.575198
12.8	68.96973	68.969408	68.969395	68.96942	68.968878
12.9	68.349492	68.349174	68.349162	68.349186	68.348649
13	67.716093	67.715773	67.715761	67.715785	67.71525
13.1	67.070259	67.069939	67.069927	67.069952	67.069422
13.2	66.41271	66.412391	66.41238	66.412404	66.411879
13.3	65.744153	65.743837	65.743825	65.743849	65.74333
13.4	65.065284	65.064972	65.06496	65.064984	65.064469
13.5	64.376793	64.376482	64.376471	64.376495	64.375983
13.6	63.679348	63.67904	63.679028	63.679052	63.678546
13.7	62.973606	62.9733	62.973289	62.973312	62.972814
13.8	62.260212	62.259909	62.259898	62.25992	62.25943
13.9	61.539794	61.539496	61.539485	61.539507	61.539024
14	60.812975	60.812681	60.81267	60.812692	60.81221
14.1	60.080356	60.080065	60.080054	60.080076	60.079598
14.2	59.342524	59.342237	59.342226	59.342248	59.341778
14.3	58.600055	58.59977	58.599759	58.599781	58.599319
14.4	57.853506	57.853226	57.853215	57.853237	57.852782
14.5	57.103427	57.10315	57.10314	57.103161	57.102711
14.6	56.350347	56.350073	56.350063	56.350084	56.349635
14.7	55.594781	55.59451	55.5945	55.594521	55.594078
14.8	54.83723	54.836962	54.836952	54.836973	54.836537
14.9	54.078182	54.077919	54.07791	54.07793	54.0775
15	53.318112	53.317852	53.317842	53.317862	53.317437
15.1	52.557474	52.557218	52.557208	52.557228	52.556806
15.2	51.796713	51.79646	51.79645	51.79647	51.79605
15.3	51.036257	51.036006	51.035997	51.036016	51.035603
15.4	50.276521	50.276275	50.276266	50.276285	50.275876
15.5	49.517906	49.517666	49.517656	49.517675	49.51727
15.6	48.760799	48.760564	48.760554	48.760573	48.760171
15.7	48.005572	48.005341	48.005332	48.00535	48.00495
15.8	47.252582	47.252355	47.252346	47.252364	47.251968
15.9	46.502178	46.501951	46.501942	46.50196	46.501572
16	45.754693	45.754469	45.75446	45.754478	45.754092
16.1	45.010443	45.010221	45.010212	45.01023	45.009847
16.2	44.269733	44.269512	44.269504	44.269521	44.26914
16.3	43.532853	43.532635	43.532626	43.532643	43.532266
16.4	42.800083	42.799867	42.799859	42.799875	42.799506
16.5	42.071692	42.071481	42.071473	42.071489	42.071127
16.6	41.347946	41.347736	41.347728	41.347744	41.347385
16.7	40.62908	40.62887	40.628863	40.628878	40.628521
16.8	39.915324	39.915115	39.915107	39.915123	39.914769
16.9	39.206898	39.206689	39.206681	39.206696	39.206348
17	38.504008	38.503798	38.503791	38.503806	38.503469
17.1	37.80685	37.806655	37.806648	37.806663	37.806329
17.2	37.115632	37.115439	37.115432	37.115446	37.115114
17.3	36.430517	36.430324	36.430317	36.430331	36.430002
17.4	35.75167	35.751477	35.75147	35.751484	35.751159
17.5	35.079246	35.079051	35.079044	35.079057	35.078741
17.6	34.413389	34.413195	34.413189	34.413202	34.412896
17.7	33.754233	33.754056	33.754049	33.754063	33.753759
17.8	33.101926	33.101752	33.101746	33.101759	33.101458
17.9	32.456575	32.456402	32.456395	32.456408	32.456112
18	31.818287	31.818113	31.818106	31.818119	31.817829
18.1	31.187163	31.186985	31.186978	31.186991	31.186711
18.2	30.563293	30.563118	30.563112	30.563124	30.562849
18.3	29.946759	29.946595	29.946589	29.946601	29.946332
18.4	29.337652	29.337492	29.337486	29.337497	29.337234
18.5	28.736039	28.735876	28.73587	28.735882	28.735624
18.6	28.141975	28.14181	28.141805	28.141816	28.141564
18.7	27.555514	27.555348	27.555343	27.555354	27.555109
18.8	26.976702	26.976538	26.976533	26.976544	26.976306
18.9	26.405579	26.405423	26.405417	26.405428	26.405195
19	25.842186	25.842035	25.84203	25.84204	25.841811
19.1	25.286557	25.286403	25.286398	25.286408	25.286185
19.2	24.738706	24.73855	24.738545	24.738555	24.738337
19.3	24.198649	24.198492	24.198487	24.198497	24.198283
19.4	23.666394	23.66624	23.666235	23.666245	23.666036
19.5	23.141946	23.141799	23.141794	23.141804	23.141599
19.6	22.625308	22.625169	22.625165	22.625174	22.624973
19.7	22.116483	22.116347	22.116342	22.116351	22.116155
19.8	21.615454	21.615321	21.615317	21.615326	21.615133
19.9	21.122209	21.12208	21.122075	21.122084	21.121895
20	20.636729	20.636603	20.636599	20.636607	20.636421
20.1	20.15899	20.158868	20.158864	20.158873	20.158689
20.2	19.688967	19.688849	19.688845	19.688854	19.688673
20.3	19.226628	19.226515	19.226511	19.226519	19.226342
20.4	18.77194	18.771832	18.771828	18.771836	18.771662
20.5	18.324865	18.324762	18.324758	18.324766	18.324596
20.6	17.885362	17.885264	17.88526	17.885267	17.885101
20.7	17.453388	17.453293	17.45329	17.453297	17.453133
20.8	17.028895	17.028804	17.0288	17.028807	17.028647
20.9	16.611832	16.611744	16.611741	16.611748	16.61159
21	16.202149	16.202063	16.20206	16.202066	16.201912
21.1	15.799789	15.799704	15.799701	15.799707	15.799556
21.2	15.404692	15.40461	15.404606	15.404613	15.404466
21.3	15.016799	15.01672	15.016717	15.016723	15.01658
21.4	14.63605	14.635973	14.63597	14.635976	14.635836
21.5	14.262379	14.262304	14.262301	14.262308	14.26217
21.6	13.895721	13.895648	13.895645	13.895651	13.895516
21.7	13.536008	13.535935	13.535932	13.535938	13.535807
21.8	13.18317	13.183098	13.183095	13.183101	13.182973
21.9	12.837136	12.837065	12.837062	12.837068	12.836943
22	12.497833	12.497763	12.497761	12.497766	12.497645
22.1	12.165188	12.16512	12.165118	12.165123	12.165004
22.2	11.839126	11.83906	11.839057	11.839062	11.838946
22.3	11.519571	11.519505	11.519503	11.519508	11.519394
22.4	11.206446	11.206381	11.206379	11.206384	11.206273
22.5	10.899673	10.899609	10.899607	10.899612	10.899503
22.6	10.599173	10.599111	10.599108	10.599113	10.599007
22.7	10.304867	10.304806	10.304804	10.304808	10.304705
22.8	10.016674	10.016615	10.016613	10.016618	10.016517
22.9	9.7345141	9.734457	9.7344548	9.7344593	9.7343599
23	9.4583062	9.4582508	9.4582486	9.458253	9.4581547
23.1	9.1879689	9.1879149	9.1879128	9.1879171	9.1878197
23.2	8.9234204	8.9233678	8.9233657	8.9233699	8.9232733
23.3	8.6645788	8.6645272	8.6645252	8.6645292	8.6644335
23.4	8.4113611	8.4113109	8.411309	8.4113129	8.4112181
23.5	8.1636845	8.1636365	8.1636345	8.1636384	8.1635451
23.6	7.9214673	7.9214209	7.921419	7.9214228	7.921332
23.7	7.6846269	7.6845821	7.6845803	7.6845839	7.6844968
23.8	7.4530811	7.4530377	7.453036	7.4530395	7.4529561
23.9	7.2267476	7.2267055	7.2267038	7.2267072	7.2266246
24	7.0055445	7.0055033	7.0055016	7.005505	7.0054228
24.1	6.78939	6.7893493	6.7893476	6.7893509	6.7892691
24.2	6.5782007	6.5781613	6.5781597	6.5781629	6.5780817
24.3	6.3718963	6.371858	6.3718565	6.3718596	6.3717796
24.4	6.1703958	6.1703586	6.1703571	6.1703601	6.1702816
24.5	5.9736186	5.9735824	5.9735809	5.9735839	5.9735076
24.6	5.7814845	5.7814493	5.7814478	5.7814507	5.7813774
24.7	5.5939139	5.5938795	5.5938782	5.593881	5.5938115
24.8	5.4108277	5.410794	5.4107927	5.4107954	5.4107282
24.9	5.2321466	5.2321133	5.232112	5.2321146	5.2320485
25	5.0577921	5.0577596	5.0577583	5.0577609	5.0576958
25.1	4.887687	4.8876553	4.887654	4.8876565	4.8875926
25.2	4.7217544	4.7217235	4.7217223	4.7217248	4.721662
25.3	4.559918	4.559888	4.5598868	4.5598892	4.5598277
25.4	4.4021023	4.4020732	4.402072	4.4020744	4.4020143
25.5	4.2482322	4.248204	4.2482029	4.2482052	4.2481469
25.6	4.0982337	4.0982058	4.0982047	4.0982069	4.0981514
25.7	3.9520325	3.9520053	3.9520042	3.9520063	3.9519544
25.8	3.8095562	3.8095297	3.8095287	3.8095308	3.8094801
25.9	3.6707328	3.6707072	3.6707062	3.6707082	3.6706585
26	3.5354912	3.5354665	3.5354655	3.5354675	3.5354186
26.1	3.4037609	3.4037372	3.4037363	3.4037382	3.4036901
26.2	3.2754725	3.2754496	3.2754487	3.2754506	3.2754032
26.3	3.1505572	3.1505347	3.1505338	3.1505356	3.1504894
26.4	3.0289469	3.0289247	3.0289238	3.0289255	3.0288808
26.5	2.9105739	2.9105524	2.9105516	2.9105533	2.9105103
26.6	2.7953724	2.7953517	2.7953509	2.7953525	2.7953118
26.7	2.683277	2.6832571	2.6832563	2.683258	2.6832193
26.8	2.5742231	2.5742042	2.5742035	2.574205	2.5741668
26.9	2.4681473	2.468129	2.4681283	2.4681298	2.4680922
27	2.3649866	2.3649687	2.364968	2.3649695	2.3649325
27.1	2.2646792	2.2646615	2.2646608	2.2646623	2.2646259
27.2	2.1671637	2.1671464	2.1671457	2.1671471	2.1671115
27.3	2.0723799	2.0723631	2.0723625	2.0723638	2.0723291
27.4	1.9802686	1.9802526	1.9802519	1.9802532	1.9802196
27.5	1.8907716	1.8907563	1.8907557	1.8907569	1.8907246
27.6	1.8038313	1.8038165	1.8038159	1.8038171	1.8037868
27.7	1.7193912	1.7193767	1.7193761	1.7193773	1.7193482
27.8	1.6373955	1.6373812	1.6373807	1.6373818	1.6373533
27.9	1.5577895	1.5577753	1.5577747	1.5577758	1.5577479
28	1.4805186	1.4805048	1.4805043	1.4805054	1.4804779
28.1	1.4055302	1.4055169	1.4055164	1.4055174	1.4054905
28.2	1.3327719	1.3327592	1.3327587	1.3327598	1.3327333
28.3	1.2621925	1.2621803	1.2621798	1.2621808	1.2621551
28.4	1.1937415	1.1937297	1.1937292	1.1937301	1.1937055
28.5	1.1273694	1.1273578	1.1273573	1.1273582	1.127335
28.6	1.0630273	1.0630159	1.0630154	1.0630163	1.0629947
28.7	1.0006673	1.0006561	1.0006557	1.0006565	1.0006355
28.8	0.94024214	0.94023141	0.94023099	0.94023182	0.9402112
28.9	0.8817058	0.88169559	0.88169519	0.881696	0.88167572
29	0.82501288	0.82500313	0.82500275	0.82500352	0.82498366
29.1	0.77011885	0.77010943	0.77010906	0.77010981	0.77009049
29.2	0.71697998	0.71697085	0.71697048	0.71697121	0.71695249
29.3	0.66555336	0.66554445	0.6655441	0.6655448	0.66552679
29.4	0.6157969	0.61578813	0.61578779	0.61578847	0.6157713
29.5	0.56766908	0.56766057	0.56766024	0.5676609	0.56764475
29.6	0.52112944	0.52112125	0.52112094	0.52112157	0.5211065
29.7	0.47613824	0.4761304	0.4761301	0.47613071	0.47611654
29.8	0.43265649	0.43264898	0.43264869	0.43264927	0.43263597
29.9	0.39064596	0.39063876	0.39063847	0.39063904	0.39062646
30	0.35006919	0.35006223	0.35006196	0.35006251	0.35005045


==> graphics/data/AdvecDiff3000_r30_convErrors_eigsInit.dat <==
1	1
2	3.52114269074
3	4.34693990045
4	0.14177240137
5	0.0284049415407
6	0.00392605592207
7	3.91497045675e-05
8	5.49771269346e-05
9	4.03107952143e-06
10	9.29172906109e-07
11	2.25649466455e-07
12	5.72123877542e-08
13	1.52676913177e-08
14	4.13026606747e-09
15	1.48157469607e-09
16	4.12751302241e-10
17	1.38768454616e-10
18	4.88866036082e-11
19	1.79574136928e-11
20	6.79880293597e-12
21	2.65239772831e-12
22	1.06890493331e-12
23	4.3872398944e-13
24	1.62889760633e-13
25	9.45933569298e-14


==> graphics/data/AdvecDiff3000_r30_convErrors_stdInit.dat <==
1	1
2	8.33751017367e-06
3	1.10652123207
4	0.381879370735
5	1.67970548737
6	0.0411065210436
7	0.00341020390814
8	0.000361979680628
9	4.27757609248e-05
10	5.59004661172e-06
11	8.04333011056e-07
12	1.29767004259e-07
13	2.43724201152e-08
14	5.46560336759e-09
15	1.44172766069e-09
16	4.28916097435e-10
17	1.38175855248e-10
18	4.64523222271e-11
19	1.61324013085e-11
20	5.72553505743e-12
21	2.02581600734e-12
22	7.78519975937e-13
23	2.75327929309e-13
24	1.23103353008e-13
25	1.32369196783e-15


==> graphics/data/AdvecDiff3000_r30_convErrors_truncInit.dat <==
1	1
2	145130.39169
3	144419.553007
4	693.013596994
5	18.5858941259
6	0.21580492716
7	0.144437292937
8	0.16641865546
9	0.000907654786903
10	0.00247805671919
11	0.00290998557657
12	4.09567954128e-05
13	1.50469794247e-05
14	5.69923046901e-06
15	2.24617558671e-06
16	9.03624839992e-07
17	3.68684110525e-07
18	1.51598001332e-07
19	6.36731622399e-08
20	2.64402129999e-08
21	1.11574922647e-08
22	4.72052869763e-09
23	2.00059118855e-09
24	8.54405286502e-10
25	3.64392962841e-10
26	1.58657978839e-10
27	7.75741910266e-11
28	3.99367910121e-12
29	2.66245273414e-11
30	7.62429646595e-12
31	6.05102894123e-12
32	1.33122636707e-12
33	4.11469968004e-12
34	4.47776141651e-12
35	7.8663376236e-12
36	1.4522469459e-11
37	1.1012872673e-11
38	7.50327588713e-12
39	3.63061736474e-12
40	1.69428810354e-12
41	7.62429646595e-12
42	1.05287903577e-11
43	9.07654341185e-12
44	1.46434900378e-11
45	1.23440990401e-11
46	1.21020578825e-12
47	5.93000836241e-12
48	7.14021415065e-12
49	2.17837041884e-12
50	1.33122636707e-12
51	4.96184373181e-12
52	3.50959678591e-12
53	8.47144051772e-12
54	1.27071607766e-11
55	1.33122636707e-12
56	1.14969549883e-11
57	3.87265852239e-12
58	6.77715241418e-12
59	7.74531704478e-12
60	1.93632926119e-12
61	4.84082315298e-13
62	1.21020578825e-13
63	2.42041157649e-13
64	1.93632926119e-12
65	4.84082315298e-12
66	5.56694662593e-12
67	4.35674083769e-12
68	2.54143215532e-12
69	2.90449389179e-12
70	5.08286431063e-12
71	9.68164630597e-13
72	1.93632926119e-12
73	1.4522469459e-12
74	9.68164630597e-13
75	4.11469968004e-12
76	7.26123472948e-13
77	9.68164630597e-13
78	4.84082315298e-13
79	2.54143215532e-12
80	5.20388488946e-12
81	1.13759344095e-11
82	1.93632926119e-12
83	4.84082315298e-13
84	3.63061736474e-13
85	2.42041157649e-13
86	1.21020578825e-13
87	1.57326752472e-12
88	2.05734984002e-12
89	6.65613183535e-12
90	2.29939099767e-12
91	2.42041157649e-12
92	7.26123472948e-12
93	9.92368746362e-12
94	3.02551447062e-12
95	3.14653504944e-12
96	4.71980257416e-12
97	1.69428810354e-12
98	1.08918520942e-12
99	1.21020578825e-12
100	6.05102894123e-13
101	6.4140906777e-12
102	8.47144051772e-13
103	7.26123472948e-12
104	7.98735820242e-12
105	7.50327588713e-12
106	9.92368746362e-12
107	4.96184373181e-12
108	8.22939936007e-12
109	7.50327588713e-12
110	4.84082315298e-13
111	6.05102894123e-12
112	1.34332842495e-11
113	1.34332842495e-11
114	3.63061736474e-13
115	2.42041157649e-12
116	7.74531704478e-12
117	8.8345022542e-12
118	1.1012872673e-11
119	2.29939099767e-12
120	7.98735820242e-12
121	1.1012872673e-11
122	2.54143215532e-12
123	1.69428810354e-12
124	1.4522469459e-12
125	8.95552283302e-12
126	1.81530868237e-12
127	8.71348167537e-12
128	5.20388488946e-12
129	4.35674083769e-12
130	4.23572025886e-12
131	5.56694662593e-12
132	1.28281813554e-11
133	1.06498109366e-11
134	4.84082315298e-13
135	1.4522469459e-12
136	1.33122636707e-12
137	1.21020578825e-13
138	2.54143215532e-12
139	6.898172993e-12
140	1.21020578825e-12
141	9.3185845695e-12
142	1.39173665648e-11
143	1.39173665648e-11
144	6.17204952006e-12
145	3.63061736474e-12
146	7.01919357183e-12
147	2.78347331297e-12
148	1.08918520942e-12
149	7.98735820242e-12
150	1.48855311954e-11
151	1.08918520942e-11
152	1.13759344095e-11
153	7.01919357183e-12
154	9.80266688479e-12
155	9.68164630597e-13
156	1.08918520942e-11
157	5.44592604711e-12
158	1.21020578825e-13
159	7.01919357183e-12
160	1.33122636707e-12
161	6.05102894123e-13
162	8.47144051772e-13
163	4.71980257416e-12
164	1.05287903577e-11
165	1.6579819299e-11
166	1.19810373036e-11
167	7.8663376236e-12
168	5.68796720476e-12
169	6.4140906777e-12
170	1.4522469459e-12
171	2.05734984002e-12
172	5.44592604711e-12
173	2.54143215532e-12
174	1.33122636707e-12
175	6.65613183535e-12
176	1.01657286213e-11
177	3.75163794356e-12
178	1.25861401978e-11
179	9.43960514832e-12
180	4.96184373181e-12
181	4.11469968004e-12
182	2.05734984002e-12
183	2.05734984002e-12
184	1.4522469459e-12
185	1.02867492001e-11
186	2.00894160849e-11
187	1.22230784613e-11
188	5.80898778358e-12
189	2.66245273414e-12
190	8.10837878125e-12
191	7.01919357183e-12
192	2.42041157649e-12
193	2.54143215532e-12
194	4.96184373181e-12
195	4.23572025886e-12
196	5.56694662593e-12
197	3.87265852239e-12
198	4.23572025886e-12
199	9.92368746362e-12
200	1.01657286213e-11
201	7.98735820242e-12


==> graphics/data/AdvecDiff3000_r30_convTails_eigsInit.dat <==
1	1
2	3.46435091879
3	1.07034759586
4	4.87169641999
5	2.49328165293
6	0.342946655764
7	0.0276834236664
8	0.00335487835531
9	0.000652310669628
10	0.00125784941397
11	0.000102400044927
12	0.000125920271976
13	1.08934433008e-06
14	2.92871640332e-07
15	8.40245848052e-08
16	2.55177254457e-08
17	8.15091428539e-09
18	2.72365226326e-09
19	9.47199389875e-10
20	3.41094827918e-10
21	1.26929287178e-10
22	4.83304573041e-11
23	1.88936966426e-11
24	7.39986683482e-12
25	3.06923960334e-12
26	1.29507941496e-12
27	4.29775719557e-13
28	2.48990522038e-13
29	5.42355592558e-14


==> graphics/data/AdvecDiff3000_r30_convTails_stdInit.dat <==
1	1
2	1.43816678265
3	190867.782723
4	65871.7308332
5	289738.373481
6	7090.61001242
7	588.238200694
8	62.4391625123
9	7.37854313627
10	0.964247021365
11	0.138742261732
12	0.0223839720881
13	0.00420408542754
14	0.000942781363596
15	0.000248688731776
16	7.39852631104e-05
17	2.38344447018e-05
18	8.0127262712e-06
19	2.78273527748e-06
20	9.87617905237e-07
21	3.49440208032e-07
22	1.34289679499e-07
23	4.74922937455e-08
24	2.12345351843e-08
25	2.28328335315e-10
26	8.54600340749e-09
27	1.01116834211e-09
28	1.46782501274e-09
29	8.80695007643e-10
30	3.26183336164e-10
31	3.91420003397e-10
32	2.51161168846e-09
33	3.71849003227e-09
34	1.53306167997e-09
35	1.82662668252e-09
36	8.48076674026e-10
37	1.5982983472e-09
38	4.82751337523e-09
39	1.46782501274e-09
40	1.43520667912e-09
41	5.34940671309e-09
42	1.72877168167e-09
43	1.89186334975e-09
44	3.26183336164e-11
45	2.90303169186e-09
46	4.07729170205e-09
47	2.73994002378e-09
48	1e-15


==> graphics/data/AdvecDiff3000_r30_convTails_truncInit.dat <==
1	1
2	227.127482805
3	226.015028007
4	1.08455873372
5	0.0290867219427
6	0.000337732361308
7	0.000226042790805
8	0.000260443383819
9	1.4204698589e-06
10	3.8781317843e-06
11	4.55409574322e-06
12	6.40969388808e-08
13	2.35483589672e-08
14	8.91923363042e-09
15	3.51524033669e-09
16	1.41416303586e-09
17	5.76986618716e-10
18	2.37249221476e-10
19	9.9647805628e-11
20	4.13786454621e-11
21	1.74613539108e-11
22	7.38757601438e-12
23	3.13090342752e-12
24	1.33713497056e-12
25	5.70271019312e-13
26	2.48298009405e-13
27	1.21402764324e-13
28	6.25006430997e-15


==> graphics/data/AdvecDiff3000_sinusoidal_r30_OutputErrors.dat <==
0	0	0	0	0
0.015625	5.9837384e-08	5.3648431e-08	7.4011865e-08	4.5215825e-06
0.03125	8.9361658e-07	9.340544e-07	8.5076995e-07	5.0152127e-06
0.046875	7.7486304e-07	8.2047985e-07	7.7621122e-07	9.1580742e-07
0.0625	9.2171921e-07	9.5772018e-07	8.9456911e-07	3.5957408e-06
0.078125	1.3944265e-06	1.4574763e-06	1.3719072e-06	2.5406982e-07
0.09375	8.8735501e-07	9.2691694e-07	8.7394415e-07	5.1444802e-06
0.109375	5.7749858e-08	5.4356864e-08	4.9934992e-08	1.3512808e-05
0.125	7.0507557e-07	7.5022203e-07	7.1073695e-07	1.8527217e-05
0.140625	1.2634952e-06	1.3404325e-06	1.2688151e-06	1.9802952e-05
0.15625	1.6321504e-06	1.7291541e-06	1.6377084e-06	1.7541331e-05
0.171875	1.8409529e-06	1.947688e-06	1.8466958e-06	1.8877848e-05
0.1875	1.8721178e-06	1.9806349e-06	1.8777659e-06	1.8459124e-05
0.203125	1.8106819e-06	1.9154167e-06	1.8159407e-06	1.5473396e-05
0.21875	1.6970335e-06	1.7944186e-06	1.7016897e-06	1.1704578e-05
0.234375	1.5333203e-06	1.6213202e-06	1.5372556e-06	8.4907262e-06
0.25	1.3429314e-06	1.4206297e-06	1.3461059e-06	6.312539e-06
0.265625	1.1540646e-06	1.221314e-06	1.1564992e-06	5.2974937e-06
0.28125	9.7430368e-07	1.0314709e-06	9.7605931e-07	3.6519858e-06
0.296875	8.0485021e-07	8.5262253e-07	8.0601587e-07	2.1496066e-06
0.3125	6.4749442e-07	6.8674764e-07	6.4817057e-07	6.3759206e-07
0.328125	5.0786514e-07	5.3956684e-07	5.0815862e-07	4.7805895e-07
0.34375	3.8692781e-07	4.1207391e-07	3.8694888e-07	1.2608584e-06
0.359375	2.8227689e-07	3.0184736e-07	2.8213835e-07	1.6120649e-06
0.375	1.9177608e-07	2.0670877e-07	1.9159207e-07	1.8631507e-06
0.390625	1.1641796e-07	1.2759298e-07	1.1630646e-07	1.9938302e-06
0.40625	5.70072e-08	6.5234551e-08	5.7090111e-08	2.2264072e-06
0.421875	1.0608477e-08	1.662085e-08	1.1015346e-08	2.47121e-06
0.4375	2.6614868e-08	2.2163107e-08	2.5745306e-08	2.8338539e-06
0.453125	5.675032e-08	5.3282473e-08	5.5269302e-08	2.9713846e-06
0.46875	8.029796e-08	7.7312117e-08	7.8045843e-08	2.538254e-06
0.484375	9.4515259e-08	9.1584022e-08	9.1320142e-08	2.131589e-06
0.5	9.8377429e-08	9.5148672e-08	9.4048444e-08	2.1947948e-06
0.515625	9.7108495e-08	9.3292977e-08	9.1450756e-08	1.5737652e-06
0.53125	9.5404345e-08	9.0794135e-08	8.818574e-08	3.8462987e-07
0.546875	9.3637745e-08	8.805805e-08	8.4655063e-08	4.6561345e-07
0.5625	1.1665911e-07	1.1004591e-07	1.056177e-07	4.3188888e-07
0.578125	1.3192958e-07	1.2424016e-07	1.1857059e-07	9.5312161e-07
0.59375	1.8038844e-07	1.716209e-07	1.6447056e-07	1.2880289e-06
0.609375	2.2432869e-07	2.1459258e-07	2.0548397e-07	1.2915831e-06
0.625	2.6526785e-07	2.5463096e-07	2.4328617e-07	1.0200373e-06
0.640625	3.2110474e-07	3.0982253e-07	2.9549394e-07	1.1889279e-06
0.65625	3.6890989e-07	3.5716444e-07	3.3939739e-07	3.7406848e-06
0.671875	4.2129873e-07	4.0939885e-07	3.874395e-07	5.19773e-06
0.6875	4.6961803e-07	4.5787727e-07	4.3103314e-07	9.6353164e-06
0.703125	5.1120238e-07	5.0001694e-07	4.6742614e-07	2.9790813e-05
0.71875	5.683884e-07	5.5817999e-07	5.189813e-07	5.3379573e-05
0.734375	6.1194545e-07	6.0321212e-07	5.5639191e-07	7.6415114e-05
0.75	6.7460251e-07	6.6786876e-07	6.1240717e-07	9.239309e-05
0.765625	7.4955087e-07	7.4542585e-07	6.8013509e-07	9.1306575e-05
0.78125	8.3295436e-07	8.320819e-07	7.5575414e-07	9.4352562e-05
0.796875	9.5481551e-07	9.5792198e-07	8.6919375e-07	0.00011756065
0.8125	1.1056986e-06	1.1135651e-06	1.011006e-06	0.00013574266
0.828125	1.2874986e-06	1.3009788e-06	1.183044e-06	0.00013653047
0.84375	1.5007792e-06	1.5208053e-06	1.3858255e-06	0.00013904237
0.859375	1.7116343e-06	1.7391971e-06	1.5854436e-06	0.00015876142
0.875	1.9385422e-06	1.97474e-06	1.8002861e-06	0.0001680227
0.890625	2.2025476e-06	2.2485056e-06	2.0514562e-06	0.00016654741
0.90625	2.4391143e-06	2.4960902e-06	2.2743158e-06	0.00019853469
0.921875	2.7368164e-06	2.8061477e-06	2.5574099e-06	0.00022319366
0.9375	3.0243166e-06	3.1072506e-06	2.8296552e-06	0.00021562703
0.953125	3.291515e-06	3.3895567e-06	3.080665e-06	0.00026585241
0.96875	3.6515329e-06	3.7660125e-06	3.4239014e-06	0.00031152301
0.984375	3.8727829e-06	4.0051728e-06	3.6276891e-06	0.00032017699
1	4.1657728e-06	4.3175356e-06	3.9026057e-06	0.00035999303
1.015625	4.4428731e-06	4.6149399e-06	4.1617894e-06	0.00042875362
1.03125	4.5953095e-06	4.7889542e-06	4.2960507e-06	0.00045925847
1.046875	4.9398418e-06	5.1556408e-06	4.6229962e-06	0.00045830251
1.0625	4.9502457e-06	5.1886691e-06	4.6165386e-06	0.00050158206
1.078125	5.0040684e-06	5.2652315e-06	4.6545265e-06	0.00050286637
1.09375	5.0958909e-06	5.3785752e-06	4.7329703e-06	0.00051770398
1.109375	4.9141152e-06	5.2173781e-06	4.5397634e-06	0.00055224677
1.125	5.0456032e-06	5.3678533e-06	4.6622122e-06	0.0005299905
1.140625	4.7101154e-06	5.0474053e-06	4.3224634e-06	0.00057294393
1.15625	4.423092e-06	4.7730853e-06	4.033765e-06	0.00059560349
1.171875	4.3059704e-06	4.6641463e-06	3.9195677e-06	0.00057010994
1.1875	3.8005322e-06	4.1632324e-06	3.4204162e-06	0.0006087784
1.203125	3.6230916e-06	3.986618e-06	3.2523014e-06	0.00060379208
1.21875	3.1354647e-06	3.4942306e-06	2.7787662e-06	0.00058120761
1.234375	2.6208299e-06	2.9721231e-06	2.2798031e-06	0.00059836302
1.25	2.3803229e-06	2.7201242e-06	2.0577169e-06	0.00056000699
1.265625	1.7563852e-06	2.0823218e-06	1.4532862e-06	0.00051920038
1.28125	1.4357964e-06	1.7462025e-06	1.1525506e-06	0.00048981124
1.296875	1.0255159e-06	1.3175768e-06	7.6364357e-07	0.0004543835
1.3125	5.6186384e-07	8.3551141e-07	3.2031453e-07	0.00041426956
1.328125	4.6049747e-07	7.1479081e-07	2.3913058e-07	0.00037129045
1.34375	5.7317054e-08	2.9247206e-07	1.4493955e-07	0.00032810791
1.359375	9.6543258e-08	1.2015269e-07	2.8110065e-07	0.00028795013
1.375	2.4913256e-07	5.1210061e-08	4.1636596e-07	0.00025430201
1.390625	4.7564527e-07	2.9513184e-07	6.2734151e-07	0.00021768987
1.40625	4.9094129e-07	3.2721301e-07	6.2813592e-07	0.00018292147
1.421875	7.0349568e-07	5.5545397e-07	8.2752836e-07	0.00015446944
1.4375	8.1636378e-07	6.8273531e-07	9.2866309e-07	0.00013544092
1.453125	8.5490931e-07	7.3519338e-07	9.5615597e-07	0.00011211214
1.46875	9.8206748e-07	8.7489218e-07	1.0736303e-06	9.0418613e-05
1.484375	9.5047269e-07	8.5496479e-07	1.0332514e-06	7.3959808e-05
1.5	1.0360073e-06	9.5116266e-07	1.1109479e-06	6.523844e-05
1.515625	1.0793158e-06	1.0040571e-06	1.1473963e-06	5.1187836e-05
1.53125	1.0251708e-06	9.5890863e-07	1.0869269e-06	3.8163598e-05
1.546875	1.0567097e-06	9.9844092e-07	1.112987e-06	2.8870071e-05
1.5625	9.9059258e-07	9.3936862e-07	1.0421723e-06	2.5604584e-05
1.578125	9.7701007e-07	9.3252906e-07	1.0241154e-06	1.6425833e-05
1.59375	9.5368815e-07	9.1496716e-07	9.9708492e-07	8.0162029e-06
1.609375	8.8669643e-07	8.5322987e-07	9.2674888e-07	2.549036e-06
1.625	8.6762479e-07	8.3874267e-07	9.0481301e-07	2.1817937e-06
1.640625	8.1161976e-07	7.8667794e-07	8.4639596e-07	1.9758912e-06
1.65625	7.6636728e-07	7.45051e-07	7.9890998e-07	5.3494743e-06
1.671875	7.2353947e-07	7.052346e-07	7.5425613e-07	7.5616419e-06
1.6875	6.586026e-07	6.4290936e-07	6.8772663e-07	8.2589041e-06
1.703125	6.1044651e-07	5.9693019e-07	6.3823157e-07	8.5725122e-06
1.71875	5.5369454e-07	5.4193596e-07	5.8037911e-07	9.0152819e-06
1.734375	4.9162056e-07	4.8133625e-07	5.1733446e-07	9.0223674e-06
1.75	4.3707199e-07	4.2789287e-07	4.6200851e-07	8.6199142e-06
1.765625	3.6869295e-07	3.6032419e-07	3.9298893e-07	7.8976081e-06
1.78125	3.0772189e-07	2.9989049e-07	3.3149433e-07	7.2052371e-06
1.796875	2.4612283e-07	2.3857479e-07	2.6947554e-07	6.4536366e-06
1.8125	1.8295533e-07	1.7546415e-07	2.0597251e-07	5.704303e-06
1.828125	1.216599e-07	1.1403158e-07	1.4440335e-07	5.0098673e-06
1.84375	6.92321e-08	6.1296337e-08	9.1748558e-08	4.3083917e-06
1.859375	1.334463e-08	4.9133627e-09	3.5696917e-08	3.6575462e-06
1.875	3.9129619e-08	4.8157349e-08	1.6936874e-08	3.0818479e-06
1.890625	7.8216306e-08	8.7982997e-08	5.6145239e-08	2.5992193e-06
1.90625	1.3256282e-07	1.4313878e-07	1.1062094e-07	2.1485279e-06
1.921875	1.6823324e-07	1.7966467e-07	1.4643979e-07	1.7208463e-06
1.9375	2.0396081e-07	2.1636334e-07	1.8228133e-07	1.3357399e-06
1.953125	2.496949e-07	2.6304924e-07	2.2817971e-07	9.9875967e-07
1.96875	2.7123764e-07	2.8558237e-07	2.4989192e-07	7.1553882e-07
1.984375	3.1158952e-07	3.2690315e-07	2.904486e-07	3.5800593e-07
2	3.4191285e-07	3.581405e-07	3.2102667e-07	1.9931016e-08
2.015625	3.5978627e-07	3.7694927e-07	3.3914576e-07	2.6878909e-07
2.03125	3.9653665e-07	4.1453514e-07	3.7620226e-07	4.7460758e-07
2.046875	4.0798327e-07	4.266999e-07	3.880173e-07	7.7855085e-07
2.0625	4.2622437e-07	4.4567779e-07	4.0658921e-07	1.1070973e-06
2.078125	4.48806e-07	4.6881526e-07	4.2958402e-07	1.3929883e-06
2.09375	4.4713672e-07	4.6762105e-07	4.2833389e-07	1.5602425e-06
2.109375	4.6814027e-07	4.8895907e-07	4.4979078e-07	1.7920545e-06
2.125	4.7032212e-07	4.9130539e-07	4.5246867e-07	2.206773e-06
2.140625	4.6479204e-07	4.8587089e-07	4.4740063e-07	2.6185194e-06
2.15625	4.7603046e-07	4.9701393e-07	4.5913611e-07	2.9644498e-06
2.171875	4.6104602e-07	4.8173601e-07	4.4467867e-07	3.1068755e-06
2.1875	4.5867948e-07	4.7905179e-07	4.4274597e-07	3.2946459e-06
2.203125	4.5497423e-07	4.7479062e-07	4.3951188e-07	3.7879803e-06
2.21875	4.3017469e-07	4.4933224e-07	4.1512459e-07	4.2823001e-06
2.234375	4.328353e-07	4.5117311e-07	4.1816825e-07	4.7046088e-06
2.25	4.1117556e-07	4.2851376e-07	3.9686807e-07	4.8601223e-06
2.265625	3.8864595e-07	4.0495262e-07	3.7457246e-07	5.0393142e-06
2.28125	3.8395904e-07	3.9905702e-07	3.7008263e-07	5.6542396e-06
2.296875	3.4981912e-07	3.6353292e-07	3.3609755e-07	6.2904859e-06
2.3125	3.4316138e-07	3.5557682e-07	3.2937961e-07	6.8604209e-06
2.328125	3.2568145e-07	3.3659227e-07	3.1181085e-07	7.1220977e-06
2.34375	2.9104153e-07	3.0044952e-07	2.7691742e-07	7.389027e-06
2.359375	2.9329034e-07	3.0111757e-07	2.7879733e-07	8.2409192e-06
2.375	2.6587574e-07	2.7202699e-07	2.5090937e-07	9.1402812e-06
2.390625	2.4778717e-07	2.5239366e-07	2.3209704e-07	9.9729301e-06
2.40625	2.4740917e-07	2.5038714e-07	2.3088392e-07	1.0450917e-05
2.421875	2.1293323e-07	2.1420859e-07	1.9545663e-07	1.0910059e-05
2.4375	2.2920573e-07	2.2908889e-07	2.1041529e-07	1.2139215e-05
2.453125	2.1862469e-07	2.169952e-07	1.9843681e-07	1.3441174e-05
2.46875	1.9956439e-07	1.9660551e-07	1.7770273e-07	1.4663269e-05
2.484375	2.2448703e-07	2.2026088e-07	2.0075436e-07	1.5460173e-05
2.5	2.1532221e-07	2.0987311e-07	1.8953531e-07	1.6192154e-05
2.515625	2.308885e-07	2.2456207e-07	2.0267383e-07	1.7885865e-05
2.53125	2.5593114e-07	2.4878118e-07	2.2510433e-07	1.9686012e-05
2.546875	2.5176271e-07	2.4402977e-07	2.1802349e-07	2.137406e-05
2.5625	3.0757823e-07	2.9948163e-07	2.7063995e-07	2.2565389e-05
2.578125	3.361056e-07	3.2783086e-07	2.9570549e-07	2.3621084e-05
2.59375	3.6575883e-07	3.5768454e-07	3.2151277e-07	2.5761803e-05
2.609375	4.3463818e-07	4.2701189e-07	3.8624709e-07	2.8020473e-05
2.625	4.7856652e-07	4.7163334e-07	4.2573429e-07	3.0141539e-05
2.640625	5.5685442e-07	5.5115338e-07	4.9910103e-07	3.1739808e-05
2.65625	6.3545883e-07	6.3126824e-07	5.7246954e-07	3.3134377e-05
2.671875	7.0686833e-07	7.0463257e-07	6.3821909e-07	3.5570887e-05
2.6875	8.2047083e-07	8.206477e-07	7.4573563e-07	3.8097529e-05
2.703125	9.2835952e-07	9.3140995e-07	8.4710689e-07	4.0497224e-05
2.71875	1.0457339e-06	1.0522255e-06	9.5745995e-07	4.2446882e-05
2.734375	1.1857683e-06	1.1962686e-06	1.0899748e-06	4.4166888e-05
2.75	1.3365309e-06	1.3516509e-06	1.2326895e-06	4.6622173e-05
2.765625	1.4937683e-06	1.5141645e-06	1.3813232e-06	4.9086022e-05
2.78125	1.6718722e-06	1.6983021e-06	1.5502015e-06	5.1482799e-05
2.796875	1.8790146e-06	1.9121945e-06	1.7475374e-06	5.3672024e-05
2.8125	2.0850913e-06	2.1258964e-06	1.9431139e-06	5.5660431e-05
2.828125	2.3080661e-06	2.3574792e-06	2.1548309e-06	5.7664336e-05
2.84375	2.5571536e-06	2.6159369e-06	2.3920911e-06	5.9545708e-05
2.859375	2.7706808e-06	2.8400152e-06	2.5929156e-06	6.1406556e-05
2.875	3.0462545e-06	3.1274456e-06	2.854848e-06	6.3510901e-05
2.890625	3.2838643e-06	3.3775265e-06	3.0784547e-06	6.5783363e-05
2.90625	3.5135516e-06	3.621348e-06	3.2929782e-06	6.6289881e-05
2.921875	3.8438847e-06	3.9668187e-06	3.6075892e-06	6.6255208e-05
2.9375	4.0483142e-06	4.1878472e-06	3.7953888e-06	6.6080303e-05
2.953125	4.3125193e-06	4.4703401e-06	4.041951e-06	6.6652162e-05
2.96875	4.6175949e-06	4.7942826e-06	4.3294039e-06	6.9033195e-05
2.984375	4.7743227e-06	4.9716797e-06	4.4675272e-06	6.5783932e-05
3	5.0998206e-06	5.3197046e-06	4.7735044e-06	6.1126676e-05
3.015625	5.2472032e-06	5.4889517e-06	4.902765e-06	5.5917888e-05
3.03125	5.3440619e-06	5.6097665e-06	4.9805127e-06	5.2028418e-05
3.046875	5.6378423e-06	5.9272842e-06	5.2564242e-06	5.2789949e-05
3.0625	5.5427371e-06	5.8563555e-06	5.1440412e-06	4.3627887e-05
3.078125	5.5547691e-06	5.8929361e-06	5.1395139e-06	3.1002889e-05
3.09375	5.5991234e-06	5.9590981e-06	5.1709957e-06	1.7617353e-05
3.109375	5.3091455e-06	5.6903712e-06	4.8695505e-06	6.6264021e-06
3.125	5.3485441e-06	5.7498993e-06	4.8993396e-06	3.1935381e-06
3.140625	4.9108036e-06	5.3259088e-06	4.4588341e-06	9.5165478e-06
3.15625	4.4013449e-06	4.8288935e-06	3.9480658e-06	2.9202974e-05
3.171875	4.2406095e-06	4.6751984e-06	3.7914447e-06	4.8398965e-05
3.1875	3.5380624e-06	3.9757884e-06	3.0963885e-06	6.310494e-05
3.203125	3.0835291e-06	3.5208528e-06	2.6521247e-06	6.7606356e-05
3.21875	2.6843511e-06	3.1144405e-06	2.2693189e-06	7.5812171e-05
3.234375	1.9697565e-06	2.3899354e-06	1.5724057e-06	9.3622857e-05
3.25	1.756055e-06	2.1639651e-06	1.3773399e-06	0.00010923009
3.265625	1.096502e-06	1.4855499e-06	7.4209187e-07	0.00011927689
3.28125	5.6539578e-07	9.35658e-07	2.3350358e-07	0.00011938887
3.296875	3.8554986e-07	7.3419589e-07	7.798183e-08	0.00011769816
3.3125	1.7290654e-07	1.5361074e-07	4.5700008e-07	0.00012705043
3.328125	4.5621503e-07	1.5154766e-07	7.183018e-07	0.00013435648
3.34375	6.9906365e-07	4.1798303e-07	9.3790224e-07	0.0001374547
3.359375	1.0876257e-06	8.2867044e-07	1.3057353e-06	0.00013349483
3.375	1.1026066e-06	8.6540606e-07	1.3011248e-06	0.0001252343
3.390625	1.4320402e-06	1.2156449e-06	1.6118657e-06	0.00012763809
3.40625	1.6267699e-06	1.4297227e-06	1.7901365e-06	0.00012899276
3.421875	1.6097995e-06	1.4315745e-06	1.757241e-06	0.00012793428
3.4375	1.7706794e-06	1.6097411e-06	1.9040525e-06	0.00012262188
3.453125	1.7697694e-06	1.6244956e-06	1.8909153e-06	0.0001137686
3.46875	1.7448239e-06	1.6148775e-06	1.8537567e-06	0.00012209276
3.484375	1.8039552e-06	1.6876038e-06	1.9026249e-06	0.00013005412
3.5	1.6797332e-06	1.5759905e-06	1.7689571e-06	0.00013472152
3.515625	1.7222277e-06	1.6299804e-06	1.8030647e-06	0.00013264946
3.53125	1.7076201e-06	1.6256644e-06	1.7812269e-06	0.00011990075
3.546875	1.6167871e-06	1.5444345e-06	1.6835438e-06	0.0001131195
3.5625	1.6150333e-06	1.5512295e-06	1.6759285e-06	0.00011061951
3.578125	1.5416582e-06	1.4853882e-06	1.5976151e-06	0.00010572744
3.59375	1.4755009e-06	1.4263309e-06	1.5265595e-06	9.6369077e-05
3.609375	1.4322206e-06	1.3891887e-06	1.4792963e-06	8.8193654e-05
3.625	1.3244063e-06	1.2868811e-06	1.367888e-06	8.5434982e-05
3.640625	1.2627569e-06	1.2300893e-06	1.3031205e-06	8.1925122e-05
3.65625	1.1786676e-06	1.1502046e-06	1.2164113e-06	7.5904487e-05
3.671875	1.0728887e-06	1.0481727e-06	1.108203e-06	6.8971095e-05
3.6875	9.8838969e-07	9.6686688e-07	1.0216793e-06	6.7947445e-05
3.703125	8.9594158e-07	8.770931e-07	9.2757188e-07	6.6512174e-05
3.71875	8.0096536e-07	7.8445788e-07	8.3100362e-07	6.304225e-05
3.734375	7.241938e-07	7.0956881e-07	7.5296913e-07	5.6824992e-05
3.75	6.3172469e-07	6.186217e-07	6.5941214e-07	5.6630164e-05
3.765625	5.5507471e-07	5.4315752e-07	5.8184237e-07	5.607697e-05
3.78125	4.79226e-07	4.6817779e-07	5.0523354e-07	5.3891992e-05
3.796875	4.0131775e-07	3.9086467e-07	4.266738e-07	4.8522016e-05
3.8125	3.2776183e-07	3.176509e-07	3.5257071e-07	4.7600561e-05
3.828125	2.5783234e-07	2.4783572e-07	2.8218077e-07	4.697847e-05
3.84375	1.8534084e-07	1.7524538e-07	2.0932151e-07	4.5231557e-05
3.859375	1.1563746e-07	1.0527813e-07	1.3928052e-07	4.1249472e-05
3.875	5.162445e-08	4.0857436e-08	7.4952992e-08	3.8977763e-05
3.890625	1.1288488e-08	2.2629976e-08	1.1831334e-08	3.8058822e-05
3.90625	7.1107822e-08	8.309936e-08	4.8244944e-08	3.6489684e-05
3.921875	1.2218703e-07	1.3493417e-07	9.9527895e-08	3.3501163e-05
3.9375	1.737453e-07	1.8730016e-07	1.5131534e-07	3.0142415e-05
3.953125	2.2262531e-07	2.3701431e-07	2.0046623e-07	2.780483e-05
3.96875	2.5985966e-07	2.7513757e-07	2.3791376e-07	2.538335e-05
3.984375	3.00318e-07	3.1646736e-07	2.7864921e-07	2.2929109e-05
4	3.4092164e-07	3.5790583e-07	3.1959718e-07	2.0476993e-05
4.015625	3.6390473e-07	3.8173616e-07	3.4284692e-07	1.8089453e-05
4.03125	3.9562504e-07	4.1422075e-07	3.7493079e-07	1.5557874e-05
4.046875	4.2537318e-07	4.4464033e-07	4.0512484e-07	1.3108869e-05
4.0625	4.377978e-07	4.577165e-07	4.1788168e-07	1.0865899e-05
4.078125	4.6204008e-07	4.8246956e-07	4.4258146e-07	8.9314568e-06
4.09375	4.7362397e-07	4.9442544e-07	4.5471222e-07	7.4648756e-06
4.109375	4.815738e-07	5.0271144e-07	4.6303902e-07	5.8510224e-06
4.125	4.9965187e-07	5.2093667e-07	4.8164616e-07	4.1321389e-06
4.140625	4.90889e-07	5.1220969e-07	4.7336355e-07	2.6056515e-06
4.15625	4.9580198e-07	5.1700721e-07	4.7878399e-07	1.3591333e-06
4.171875	5.0718405e-07	5.281077e-07	4.9071785e-07	5.1538522e-07
4.1875	4.8486277e-07	5.0539837e-07	4.6884164e-07	4.9475588e-08
4.203125	4.8543143e-07	5.0541253e-07	4.6988252e-07	1.0827543e-06
4.21875	4.8413602e-07	5.0339121e-07	4.6909241e-07	2.0591073e-06
4.234375	4.5747692e-07	4.7592853e-07	4.4275074e-07	2.8922196e-06
4.25	4.5930603e-07	4.7678459e-07	4.4493157e-07	3.4761284e-06
4.265625	4.428181e-07	4.591607e-07	4.2882029e-07	3.5629973e-06
4.28125	4.1774392e-07	4.3292902e-07	4.0382368e-07	4.3205252e-06
4.296875	4.2524432e-07	4.3910722e-07	4.1146038e-07	5.2525241e-06
4.3125	3.9099653e-07	4.0339398e-07	3.7737413e-07	6.1753838e-06
4.328125	3.7649802e-07	3.8749397e-07	3.625877e-07	6.9600439e-06
4.34375	3.8214828e-07	3.9158397e-07	3.6806198e-07	7.3224124e-06
4.359375	3.399804e-07	3.4784841e-07	3.2548954e-07	7.8171889e-06
4.375	3.4691294e-07	3.5317377e-07	3.3190124e-07	9.140955e-06
4.390625	3.4762181e-07	3.5222577e-07	3.3202776e-07	1.0598653e-05
4.40625	3.1271613e-07	3.1574033e-07	2.9619991e-07	1.1996051e-05
4.421875	3.4146578e-07	3.4290586e-07	3.2392888e-07	1.3016947e-05
4.4375	3.3246391e-07	3.3231331e-07	3.1384841e-07	1.3333192e-05
4.453125	3.1484478e-07	3.1328373e-07	2.9466904e-07	1.526887e-05
4.46875	3.5282324e-07	3.4987783e-07	3.3103137e-07	1.7457316e-05
4.484375	3.4764296e-07	3.4335163e-07	3.2418821e-07	1.9664387e-05
4.5	3.6001198e-07	3.5467483e-07	3.342372e-07	2.1564552e-05
4.515625	4.0314976e-07	3.9681733e-07	3.7506705e-07	2.2506783e-05
4.53125	4.0488368e-07	3.9764156e-07	3.7446011e-07	2.43775e-05
4.546875	4.6164677e-07	4.5392931e-07	4.2801906e-07	2.7228622e-05
4.5625	5.0375634e-07	4.9563472e-07	4.6702402e-07	3.0170279e-05
4.578125	5.1941692e-07	5.1118592e-07	4.7915927e-07	3.2916466e-05
4.59375	6.0610189e-07	5.9802741e-07	5.6202556e-07	3.4912059e-05
4.609375	6.6709572e-07	6.5942925e-07	6.1899263e-07	3.6405035e-05
4.625	7.2002745e-07	7.1316842e-07	6.6736287e-07	3.9679445e-05
4.640625	8.2147878e-07	8.1575749e-07	7.6395748e-07	4.3122152e-05
4.65625	9.0720459e-07	9.0295754e-07	8.4457284e-07	4.6476651e-05
4.671875	1.005583e-06	1.0033189e-06	9.3720711e-07	4.934612e-05
4.6875	1.1219662e-06	1.1221013e-06	1.0475205e-06	5.098156e-05
4.703125	1.2402844e-06	1.2432687e-06	1.1594283e-06	5.4273594e-05
4.71875	1.3751716e-06	1.3816136e-06	1.287231e-06	5.7880591e-05
4.734375	1.5243936e-06	1.5348385e-06	1.4289408e-06	6.1492097e-05
4.75	1.6847891e-06	1.6998421e-06	1.5813275e-06	6.4871871e-05
4.765625	1.8561787e-06	1.8765128e-06	1.7441361e-06	6.7616512e-05
4.78125	2.0467218e-06	2.0730882e-06	1.9254258e-06	7.0309231e-05
4.796875	2.2758275e-06	2.3089425e-06	2.1448123e-06	7.3623058e-05
4.8125	2.4882396e-06	2.5289752e-06	2.3467447e-06	7.688916e-05
4.828125	2.7063363e-06	2.7556648e-06	2.5534725e-06	8.0068889e-05
4.84375	2.9764615e-06	3.0351841e-06	2.8119495e-06	8.3181947e-05
4.859375	3.177067e-06	3.2463118e-06	2.9998745e-06	8.6175715e-05
4.875	3.4060028e-06	3.487032e-06	3.214905e-06	8.8197681e-05
4.890625	3.694513e-06	3.7881138e-06	3.4897641e-06	8.9742733e-05
4.90625	3.8749386e-06	3.9825799e-06	3.6550366e-06	9.1035879e-05
4.921875	4.1262804e-06	4.2495579e-06	3.8895501e-06	9.262641e-05
4.9375	4.4018578e-06	4.5413123e-06	4.1497321e-06	9.5573701e-05
4.953125	4.5360226e-06	4.6935285e-06	4.2662332e-06	9.5700209e-05
4.96875	4.8078508e-06	4.9852977e-06	4.51818e-06	9.2912723e-05
4.984375	4.9826809e-06	5.1798827e-06	4.6768596e-06	8.9058821e-05
5	5.0155246e-06	5.2347339e-06	4.690112e-06	8.5328769e-05
5.015625	5.3230483e-06	5.5662184e-06	4.9752898e-06	8.4032591e-05
5.03125	5.2695525e-06	5.534901e-06	4.9072265e-06	8.3464084e-05
5.046875	5.1493275e-06	5.439263e-06	4.7672829e-06	7.2405701e-05
5.0625	5.3613485e-06	5.6750291e-06	4.9634344e-06	5.8945575e-05
5.078125	4.9893353e-06	5.3267358e-06	4.575682e-06	4.5041976e-05
5.09375	4.6858368e-06	5.0468068e-06	4.2557865e-06	3.4368726e-05
5.109375	4.8184187e-06	5.2004034e-06	4.3772712e-06	3.2830364e-05
5.125	4.7061895e-06	5.1071546e-06	4.2558817e-06	1.3898789e-05
5.140625	4.8426702e-06	5.2601947e-06	4.3847297e-06	9.8526407e-06
5.15625	4.7794823e-06	5.2079766e-06	4.3236879e-06	3.3569295e-05
5.171875	4.7746464e-06	5.2111441e-06	4.3212261e-06	5.2645593e-05
5.1875	4.7312934e-06	5.1702463e-06	4.287622e-06	6.0529119e-05
5.203125	4.4947062e-06	4.9322695e-06	4.0621691e-06	6.992671e-05
5.21875	4.3642938e-06	4.7953998e-06	3.9482716e-06	9.4241554e-05
5.234375	3.9076093e-06	4.3284974e-06	3.5096744e-06	0.00011675647
5.25	3.6894208e-06	4.0973682e-06	3.3088226e-06	0.00013366603
5.265625	3.2124786e-06	3.6023371e-06	2.8577145e-06	0.00013998538
5.28125	2.8684807e-06	3.2394617e-06	2.5352582e-06	0.00013303514
5.296875	2.5879508e-06	2.9373228e-06	2.280097e-06	0.0001473035
5.3125	2.2109394e-06	2.5383013e-06	1.9260196e-06	0.00015974508
5.328125	2.025532e-06	2.3300055e-06	1.7643042e-06	0.00016808381
5.34375	1.6623296e-06	1.9440849e-06	1.4232062e-06	0.00016935066
5.359375	1.4803305e-06	1.7402236e-06	1.2605373e-06	0.00015984326
5.375	1.1743838e-06	1.4120112e-06	9.7639284e-07	0.00015956957
5.390625	9.308765e-07	1.1479779e-06	7.5036886e-07	0.00016695243
5.40625	7.4697996e-07	9.4409643e-07	5.844038e-07	0.00017155705
5.421875	5.3115591e-07	7.0981991e-07	3.8373059e-07	0.00017059528
5.4375	4.4285756e-07	6.0409733e-07	3.0990069e-07	0.00016080463
5.453125	2.8409685e-07	4.2924053e-07	1.6388323e-07	0.0001481904
5.46875	2.2891945e-07	3.5942752e-07	1.1930906e-07	0.00015562382
5.484375	1.2550553e-07	2.4202354e-07	2.7345058e-08	0.00016180899
5.5	4.4565859e-08	1.4862542e-07	4.4697832e-08	0.00016377602
5.515625	2.9092989e-09	9.5370561e-08	7.7561e-08	0.00015797288
5.53125	8.0740521e-08	1.3029413e-09	1.5391932e-07	0.00014045847
5.546875	9.5943721e-08	2.3422304e-08	1.6234332e-07	0.00013327185
5.5625	1.6978896e-07	1.0583824e-07	2.3034251e-07	0.00012797606
5.578125	1.7958382e-07	1.2324906e-07	2.3537504e-07	0.00012028259
5.59375	2.2241186e-07	1.7311375e-07	2.7317431e-07	0.0001081743
5.609375	2.3937158e-07	1.9621365e-07	2.8630641e-07	9.9616635e-05
5.625	2.4305723e-07	2.0543361e-07	2.8629726e-07	9.5201689e-05
5.640625	2.4029029e-07	2.075098e-07	2.8051016e-07	9.0079377e-05
5.65625	2.1508202e-07	1.8656841e-07	2.5258687e-07	8.2449162e-05
5.671875	2.0015674e-07	1.7535591e-07	2.3533042e-07	7.5713577e-05
5.6875	1.6784625e-07	1.4621992e-07	2.011329e-07	7.3895461e-05
5.703125	1.4316876e-07	1.2430119e-07	1.7459162e-07	7.1564902e-05
5.71875	1.1338034e-07	9.6800657e-08	1.4335317e-07	6.7017309e-05
5.734375	8.4725212e-08	7.0044743e-08	1.1340024e-07	6.1128498e-05
5.75	5.7459281e-08	4.4303296e-08	8.5061285e-08	6.0515939e-05
5.765625	2.8129723e-08	1.6158985e-08	5.4829461e-08	5.9406772e-05
5.78125	1.5328089e-10	1.0938864e-08	2.6085935e-08	5.6452442e-05
5.796875	2.9497092e-08	3.9993025e-08	4.1993571e-09	5.0804444e-05
5.8125	6.1072529e-08	7.1225716e-08	3.6306654e-08	5.0151659e-05
5.828125	9.4097179e-08	1.041312e-07	6.9798518e-08	4.9160527e-05
5.84375	1.258148e-07	1.3592936e-07	1.0192874e-07	4.6875334e-05
5.859375	1.6193893e-07	1.7232873e-07	1.3831944e-07	4.2133097e-05
5.875	2.0293887e-07	2.1374216e-07	1.7963386e-07	4.0590292e-05
5.890625	2.2701655e-07	2.3835452e-07	2.0405143e-07	3.9433708e-05
5.90625	2.6716961e-07	2.7918937e-07	2.4430492e-07	3.7500239e-05
5.921875	3.0732733e-07	3.2008241e-07	2.8474345e-07	3.3991326e-05
5.9375	3.2405072e-07	3.376239e-07	3.0162963e-07	3.0873927e-05
5.953125	3.6764939e-07	3.820741e-07	3.4546446e-07	2.840992e-05
5.96875	3.9837847e-07	4.136635e-07	3.7652496e-07	2.5883761e-05
5.984375	4.1067161e-07	4.2684442e-07	3.8900197e-07	2.3330001e-05
6	4.5308802e-07	4.7011779e-07	4.3172227e-07	2.0788479e-05
6.015625	4.7044459e-07	4.882806e-07	4.4950486e-07	1.8252284e-05
6.03125	4.805652e-07	4.9918659e-07	4.5986265e-07	1.5695786e-05
6.046875	5.1267423e-07	5.3199395e-07	4.9236937e-07	1.3276475e-05
6.0625	5.2073002e-07	5.4064787e-07	5.0096124e-07	1.1119253e-05
6.078125	5.3049298e-07	5.509506e-07	5.1101564e-07	9.3370845e-06
6.09375	5.489201e-07	5.6978438e-07	5.2993164e-07	7.8359147e-06
6.109375	5.4736024e-07	5.6849274e-07	5.2900985e-07	6.0599546e-06
6.125	5.575381e-07	5.7885724e-07	5.3949991e-07	4.4495586e-06
6.140625	5.6057144e-07	5.8191096e-07	5.430822e-07	3.1039627e-06
6.15625	5.5002913e-07	5.712262e-07	5.3324698e-07	2.1107178e-06
6.171875	5.5419042e-07	5.7515844e-07	5.3767441e-07	1.529633e-06
6.1875	5.4943006e-07	5.6998417e-07	5.334663e-07	5.3829741e-07
6.203125	5.3227755e-07	5.5224629e-07	5.1703674e-07	3.7987172e-07
6.21875	5.3096712e-07	5.5028024e-07	5.1584853e-07	1.1682672e-06
6.234375	5.2131837e-07	5.3978689e-07	5.0668042e-07	1.7202094e-06
6.25	5.045933e-07	5.221025e-07	4.9022128e-07	1.8797452e-06
6.265625	4.9524643e-07	5.1166657e-07	4.811356e-07	2.5044275e-06
6.28125	4.8487437e-07	5.0007416e-07	4.7108766e-07	3.2430769e-06
6.296875	4.6512537e-07	4.7902883e-07	4.5132779e-07	3.9804484e-06
6.3125	4.561991e-07	4.687042e-07	4.4240762e-07	4.5497681e-06
6.328125	4.5093193e-07	4.6194092e-07	4.3722066e-07	4.7288703e-06
6.34375	4.2834836e-07	4.3783989e-07	4.1422433e-07	5.3021641e-06
6.359375	4.2480034e-07	4.327097e-07	4.1032816e-07	6.3132197e-06
6.375	4.3275696e-07	4.3902941e-07	4.1803575e-07	7.4192163e-06
6.390625	4.0556439e-07	4.1024671e-07	3.8989768e-07	8.3886633e-06
6.40625	4.1369299e-07	4.1676314e-07	3.9722738e-07	8.899371e-06
6.421875	4.2561226e-07	4.2706501e-07	4.0848581e-07	9.5569415e-06
6.4375	4.0886031e-07	4.088211e-07	3.9012376e-07	1.1082688e-05
6.453125	4.362529e-07	4.3474493e-07	4.16173e-07	1.2753202e-05
6.46875	4.4612159e-07	4.4319368e-07	4.24886e-07	1.4340328e-05
6.484375	4.5037085e-07	4.4623454e-07	4.2673137e-07	1.5405852e-05
6.5	5.0587341e-07	5.0059885e-07	4.802524e-07	1.615339e-05
6.515625	5.072214e-07	5.0091556e-07	4.7985939e-07	1.8220381e-05
6.53125	5.4229989e-07	5.3526537e-07	5.1161777e-07	2.0443993e-05
6.546875	6.1753942e-07	6.0989651e-07	5.8413663e-07	2.2629743e-05
6.5625	6.2343312e-07	6.1542733e-07	5.8675875e-07	2.4303773e-05
6.578125	6.9699375e-07	6.8887252e-07	6.5680266e-07	2.5144001e-05
6.59375	7.8346305e-07	7.7547891e-07	7.3968981e-07	2.7635667e-05
6.609375	8.1795337e-07	8.1043601e-07	7.699082e-07	3.026673e-05
6.625	9.261568e-07	9.1942744e-07	8.7361397e-07	3.2890993e-05
6.640625	1.0216982e-06	1.0160926e-06	9.6455054e-07	3.5110041e-05
6.65625	1.0941135e-06	1.0900526e-06	1.031564e-06	3.6317819e-05
6.671875	1.2299119e-06	1.2278057e-06	1.1617186e-06	3.8894405e-05
6.6875	1.3467886e-06	1.3470743e-06	1.2727487e-06	4.1762928e-05
6.703125	1.4643489e-06	1.4675468e-06	1.3836485e-06	4.4647808e-05
6.71875	1.6204647e-06	1.6270972e-06	1.5327601e-06	4.7290528e-05
6.734375	1.7759538e-06	1.786585e-06	1.6808568e-06	4.9230305e-05
6.75	1.9386037e-06	1.9538606e-06	1.8354712e-06	5.1598158e-05
6.765625	2.1215576e-06	2.1421126e-06	2.0097794e-06	5.4460895e-05
6.78125	2.3307229e-06	2.3573054e-06	2.2095903e-06	5.7331293e-05
6.796875	2.5495361e-06	2.582886e-06	2.4189259e-06	6.0112786e-05
6.8125	2.7696775e-06	2.8106668e-06	2.6284239e-06	6.2652012e-05
6.828125	3.0284151e-06	3.0779816e-06	2.8752897e-06	6.4965597e-05
6.84375	3.2497794e-06	3.3087659e-06	3.0857808e-06	6.7185664e-05
6.859375	3.4611833e-06	3.5307199e-06	3.2840987e-06	6.9226265e-05
6.875	3.7671558e-06	3.8484283e-06	3.5749503e-06	7.1238081e-05
6.890625	3.9524346e-06	4.0463429e-06	3.7482746e-06	7.3584918e-05
6.90625	4.1495048e-06	4.2574806e-06	3.9293763e-06	7.5940408e-05
6.921875	4.4917215e-06	4.6149331e-06	4.2567689e-06	7.6047093e-05
6.9375	4.6208176e-06	4.7606315e-06	4.3692802e-06	7.5436118e-05
6.953125	4.7826686e-06	4.940534e-06	4.5120018e-06	7.4630408e-05
6.96875	5.1116656e-06	5.2887119e-06	4.8249639e-06	7.4757118e-05
6.984375	5.1258861e-06	5.3235027e-06	4.8205281e-06	7.7051608e-05
7	5.2062887e-06	5.4258424e-06	4.8788927e-06	7.2342156e-05
7.015625	5.4575379e-06	5.6997174e-06	5.1146878e-06	6.5917027e-05
7.03125	5.2912618e-06	5.5570692e-06	4.9290706e-06	5.8812358e-05
7.046875	5.2445806e-06	5.5347614e-06	4.858841e-06	5.3223242e-05
7.0625	5.4615694e-06	5.7758604e-06	5.0603078e-06	5.30256e-05
7.078125	5.508008e-06	5.8461517e-06	5.0890642e-06	4.2414501e-05
7.09375	5.8046532e-06	6.165551e-06	5.3718213e-06	2.7147429e-05
7.109375	5.9115279e-06	6.2934596e-06	5.4676417e-06	1.1079583e-05
7.125	6.0704154e-06	6.4711102e-06	5.615942e-06	2.3680261e-06
7.140625	6.0950807e-06	6.5111372e-06	5.6404424e-06	7.7066222e-06
7.15625	5.9019972e-06	6.3299384e-06	5.4456676e-06	1.9445684e-05
7.171875	5.8241537e-06	6.259621e-06	5.3741578e-06	4.0817667e-05
7.1875	5.3895052e-06	5.8280754e-06	4.9470274e-06	6.1528564e-05
7.203125	5.1923022e-06	5.6296048e-06	4.7551447e-06	7.7635835e-05
7.21875	4.6967134e-06	5.1276975e-06	4.2818262e-06	8.3609153e-05
7.234375	4.2567944e-06	4.677676e-06	3.8567518e-06	8.7609765e-05
7.25	3.9420639e-06	4.3489295e-06	3.5656771e-06	0.00010503594
7.265625	3.4434232e-06	3.8333296e-06	3.0881736e-06	0.0001203953
7.28125	3.2287324e-06	3.5992284e-06	2.8976976e-06	0.00013064328
7.296875	2.7527573e-06	3.1021212e-06	2.4455934e-06	0.00013186804
7.3125	2.4381692e-06	2.7654268e-06	2.1514639e-06	0.00012534599
7.328125	2.1014565e-06	2.4058958e-06	1.8415365e-06	0.00013362336
7.34375	1.7098134e-06	1.991549e-06	1.4707254e-06	0.00014031958
7.359375	1.4777746e-06	1.7371204e-06	1.2611704e-06	0.00014354023
7.375	1.1059588e-06	1.3436253e-06	9.0876856e-07	0.00014078523
7.390625	9.307633e-07	1.1477326e-06	7.4872435e-07	0.00012899731
7.40625	6.2570639e-07	8.2288604e-07	4.6408579e-07	0.00013852532
7.421875	4.3722513e-07	6.1588022e-07	2.896324e-07	0.00014756258
7.4375	3.1069018e-07	4.7198486e-07	1.7862153e-07	0.00015342472
7.453125	1.6049622e-07	3.0568131e-07	4.0727204e-08	0.00015282189
7.46875	1.1108373e-07	2.4137147e-07	3.2214329e-09	0.00014207474
7.484375	4.9667345e-09	1.116026e-07	1.0245964e-07	0.00013036373
7.5	6.6779817e-08	3.7227624e-08	1.5614378e-07	0.0001297372
7.515625	1.2739355e-07	3.4884308e-08	2.0717798e-07	0.00012711595
7.53125	2.0909756e-07	1.2704503e-07	2.8192628e-07	0.00012022797
7.546875	2.2139373e-07	1.4882759e-07	2.8720512e-07	0.00010615782
7.5625	2.9086688e-07	2.2687896e-07	3.5093889e-07	0.00010445602
7.578125	2.8189986e-07	2.2563178e-07	3.3676174e-07	0.0001032889
7.59375	3.2737173e-07	2.7803573e-07	3.7767137e-07	0.00010014118
7.609375	3.3151962e-07	2.8837526e-07	3.7822993e-07	9.2504499e-05
7.625	3.3021278e-07	2.925646e-07	3.7307906e-07	8.5865676e-05
7.640625	3.1943727e-07	2.8665267e-07	3.5940248e-07	8.6407327e-05
7.65625	2.8982319e-07	2.6130145e-07	3.2706141e-07	8.59881e-05
7.671875	2.6762312e-07	2.4281851e-07	3.0258186e-07	8.252126e-05
7.6875	2.3008883e-07	2.0849389e-07	2.6330915e-07	7.3553115e-05
7.703125	2.0133981e-07	1.8247241e-07	2.3260083e-07	7.4212278e-05
7.71875	1.6791124e-07	1.5134302e-07	1.9777838e-07	7.4733419e-05
7.734375	1.3476885e-07	1.2009317e-07	1.6332815e-07	7.34058e-05
7.75	1.0370034e-07	9.055082e-08	1.3120277e-07	6.8345449e-05
7.765625	7.0311648e-08	5.834917e-08	9.6928387e-08	6.3000988e-05
7.78125	3.8237846e-08	2.7153149e-08	6.4094258e-08	6.1668031e-05
7.796875	4.7367184e-09	5.7508589e-09	2.9968766e-08	6.0217775e-05
7.8125	2.998456e-08	4.0128977e-08	5.2692251e-09	5.8251245e-05
7.828125	6.5734031e-08	7.576418e-08	4.1477517e-08	5.5544986e-05
7.84375	1.011693e-07	1.1128391e-07	7.722519e-08	5.6888036e-05
7.859375	1.4219497e-07	1.5257513e-07	1.1857026e-07	5.7753461e-05
7.875	1.8192585e-07	1.9272881e-07	1.5864641e-07	5.7004324e-05
7.890625	2.1112216e-07	2.2246999e-07	1.8797707e-07	5.3423203e-05
7.90625	2.5335926e-07	2.6536605e-07	2.3045883e-07	5.0860159e-05
7.921875	2.8674749e-07	2.9950413e-07	2.6419375e-07	4.997894e-05
7.9375	3.1160107e-07	3.2515696e-07	2.8909402e-07	4.7322758e-05
7.953125	3.552082e-07	3.6961604e-07	3.3296261e-07	4.2721765e-05
7.96875	3.7448687e-07	3.8977582e-07	3.5266538e-07	4.2312112e-05
7.984375	3.9869953e-07	4.1485151e-07	3.7690571e-07	4.0962058e-05
8	4.3769229e-07	4.5470426e-07	4.1623873e-07	3.7251321e-05
8.015625	4.4313014e-07	4.6097511e-07	4.222191e-07	3.5783654e-05
8.03125	4.6952757e-07	4.881276e-07	4.4866903e-07	3.5601784e-05
8.046875	4.9642444e-07	5.1572867e-07	4.7601357e-07	3.3779346e-05
8.0625	4.9391374e-07	5.1383136e-07	4.7384027e-07	3.0317339e-05
8.078125	5.2033186e-07	5.4076828e-07	5.0067648e-07	2.9107153e-05
8.09375	5.3082997e-07	5.5168104e-07	5.1172645e-07	2.6864926e-05
8.109375	5.2340908e-07	5.4454491e-07	5.0468567e-07	2.4472075e-05
8.125	5.4454478e-07	5.6584128e-07	5.2631225e-07	2.3607852e-05
8.140625	5.3946779e-07	5.6079504e-07	5.2186079e-07	2.1790161e-05
8.15625	5.2950346e-07	5.5070689e-07	5.1226736e-07	2.072293e-05
8.171875	5.3988585e-07	5.6082832e-07	5.231608e-07	2.0515062e-05
8.1875	5.2407493e-07	5.4461779e-07	5.0799474e-07	1.8990702e-05
8.203125	5.1652778e-07	5.3650788e-07	5.0072759e-07	1.9159415e-05
8.21875	5.1463994e-07	5.3392504e-07	4.9929614e-07	1.9410077e-05
8.234375	4.8951017e-07	5.0797066e-07	4.747585e-07	1.8102587e-05
8.25	4.8881562e-07	5.0629539e-07	4.7414534e-07	1.9226297e-05
8.265625	4.7546626e-07	4.9185656e-07	4.6110841e-07	1.9704692e-05
8.28125	4.4308038e-07	4.5827824e-07	4.2918128e-07	1.8653756e-05
8.296875	4.466975e-07	4.6056744e-07	4.3255582e-07	1.8815052e-05
8.3125	4.3089445e-07	4.43368e-07	4.1682536e-07	1.8896957e-05
8.328125	4.0413111e-07	4.1512341e-07	3.8987113e-07	1.8870549e-05
8.34375	4.0578111e-07	4.1523376e-07	3.9124986e-07	1.874062e-05
8.359375	3.9118779e-07	3.9906367e-07	3.7639144e-07	1.8284314e-05
8.375	3.8038543e-07	3.8664351e-07	3.6493399e-07	1.7717403e-05
8.390625	3.7681223e-07	3.8144928e-07	3.6065244e-07	1.7382825e-05
8.40625	3.6813159e-07	3.7116683e-07	3.5127307e-07	1.7274109e-05
8.421875	3.6595366e-07	3.6739574e-07	3.4785776e-07	1.6203864e-05
8.4375	3.7133053e-07	3.7123908e-07	3.5199113e-07	1.5179453e-05
8.453125	3.7453867e-07	3.7299515e-07	3.5397295e-07	1.4700818e-05
8.46875	3.8211881e-07	3.7918513e-07	3.5962015e-07	1.4772573e-05
8.484375	4.0122874e-07	3.9703284e-07	3.7685466e-07	1.3329781e-05
8.5	4.2382026e-07	4.1850989e-07	3.9759276e-07	1.192109e-05
8.515625	4.4023765e-07	4.3393106e-07	4.1127183e-07	1.1360097e-05
8.53125	4.7864733e-07	4.7154553e-07	4.4707171e-07	1.1505346e-05
8.546875	5.0446713e-07	4.9676564e-07	4.6992494e-07	9.4122268e-06
8.5625	5.5197572e-07	5.4389884e-07	5.1415971e-07	7.3871816e-06
8.578125	6.1594199e-07	6.0774587e-07	5.746658e-07	6.4547544e-06
8.59375	6.5768218e-07	6.4963224e-07	6.1249386e-07	6.3896624e-06
8.609375	7.2957627e-07	7.2197609e-07	6.8016662e-07	3.1519528e-06
8.625	8.2526257e-07	8.1844861e-07	7.7140254e-07	8.4878617e-08
8.640625	8.8471734e-07	8.790364e-07	8.2587088e-07	1.7117699e-06
8.65625	9.8582158e-07	9.8166627e-07	9.2165889e-07	1.5487869e-06
8.671875	1.1032779e-06	1.1010759e-06	1.0335005e-06	4.1979286e-06
8.6875	1.1999031e-06	1.2000982e-06	1.1239156e-06	6.7248504e-06
8.703125	1.3333466e-06	1.3364363e-06	1.2507623e-06	8.7439506e-06
8.71875	1.4752049e-06	1.4817261e-06	1.3856193e-06	9.5977436e-06
8.734375	1.618933e-06	1.6294534e-06	1.5217414e-06	1.1033724e-05
8.75	1.7826649e-06	1.797807e-06	1.6773618e-06	1.2288814e-05
8.765625	1.968739e-06	1.9891727e-06	1.8547656e-06	1.3316447e-05
8.78125	2.1609085e-06	2.1873598e-06	2.0377328e-06	1.4218652e-05
8.796875	2.3729935e-06	2.406233e-06	2.2399062e-06	1.4854158e-05
8.8125	2.6280356e-06	2.6689067e-06	2.4844681e-06	1.5078714e-05
8.828125	2.8346908e-06	2.884085e-06	2.6798954e-06	1.5214483e-05
8.84375	3.0554793e-06	3.1143503e-06	2.8886191e-06	1.5574955e-05
8.859375	3.3395502e-06	3.4089572e-06	3.1601339e-06	1.6439415e-05
8.875	3.5300705e-06	3.6110888e-06	3.3371558e-06	1.643299e-05
8.890625	3.757433e-06	3.8512032e-06	3.5499827e-06	1.6416367e-05
8.90625	4.0602015e-06	4.16802e-06	3.8379872e-06	1.6636964e-05
8.921875	4.2213452e-06	4.3444375e-06	3.9831895e-06	1.7569145e-05
8.9375	4.4578754e-06	4.597508e-06	4.2025461e-06	1.786861e-05
8.953125	4.7370894e-06	4.8947532e-06	4.465013e-06	1.7515741e-05
8.96875	4.8203551e-06	4.997268e-06	4.5300986e-06	1.7157221e-05
8.984375	5.0497711e-06	5.2471183e-06	4.7400176e-06	1.7463236e-05
9	5.2117132e-06	5.4309917e-06	4.8842557e-06	1.8000217e-05
9.015625	5.1663478e-06	5.4083619e-06	4.8195483e-06	1.5865194e-05
9.03125	5.3911969e-06	5.656568e-06	5.0239339e-06	1.317846e-05
9.046875	5.2996042e-06	5.5893868e-06	4.9161297e-06	1.1031169e-05
9.0625	5.0373676e-06	5.3512007e-06	4.6359514e-06	1.1644963e-05
9.078125	5.2259273e-06	5.5634676e-06	4.8083795e-06	6.5183847e-06
9.09375	5.1745161e-06	5.5347243e-06	4.7429175e-06	9.7129022e-08
9.109375	5.2906814e-06	5.6717603e-06	4.8469704e-06	5.9314062e-06
9.125	5.4595062e-06	5.8593585e-06	5.0084148e-06	8.7299542e-06
9.140625	5.481926e-06	5.8972959e-06	5.0261523e-06	1.4541062e-05
9.15625	5.5582295e-06	5.9855724e-06	5.1024707e-06	2.7728044e-05
9.171875	5.334992e-06	5.7700014e-06	4.8829477e-06	4.1347865e-05
9.1875	5.27054e-06	5.7084366e-06	4.8249971e-06	5.2074132e-05
9.203125	4.8901236e-06	5.3268746e-06	4.4579627e-06	5.4944947e-05
9.21875	4.5119981e-06	4.9425574e-06	4.0942154e-06	6.2712514e-05
9.234375	4.2083467e-06	4.6289172e-06	3.8096897e-06	7.732817e-05
9.25	3.7095825e-06	4.116172e-06	3.3311677e-06	8.9960979e-05
9.265625	3.4715397e-06	3.8612367e-06	3.1157021e-06	9.7241023e-05
9.28125	3.011805e-06	3.3821105e-06	2.6793031e-06	9.4759107e-05
9.296875	2.7402376e-06	3.0892151e-06	2.4305943e-06	9.853105e-05
9.3125	2.3808254e-06	2.707882e-06	2.0959327e-06	0.00010615592
9.328125	2.0410077e-06	2.3452574e-06	1.7788474e-06	0.00011123213
9.34375	1.7971606e-06	2.0788257e-06	1.557729e-06	0.00011156659
9.359375	1.4242121e-06	1.6834893e-06	1.2057658e-06	0.0001042964
9.375	1.2512965e-06	1.4889543e-06	1.0527864e-06	0.00010386692
9.390625	9.1439099e-07	1.1312863e-06	7.3431162e-07	0.00010520663
9.40625	7.0660838e-07	9.0365708e-07	5.4300788e-07	0.00010492399
9.421875	5.3328877e-07	7.1195378e-07	3.8576722e-07	0.00010152924
9.4375	3.4380284e-07	5.0506772e-07	2.1024552e-07	9.3154206e-05
9.453125	2.877002e-07	4.3292148e-07	1.6717794e-07	9.1198246e-05
9.46875	1.3481528e-07	2.651208e-07	2.5848404e-08	8.9845004e-05
9.484375	1.1840538e-07	2.3501135e-07	1.9903461e-08	8.7584256e-05
9.5	5.9336724e-09	9.8101245e-08	9.5047698e-08	8.3427991e-05
9.515625	5.7314783e-08	3.5163649e-08	1.3824856e-07	7.6127728e-05
9.53125	1.1439477e-07	3.2301089e-08	1.8765882e-07	7.3997481e-05
9.546875	1.7301801e-07	1.0043884e-07	2.3970723e-07	7.1845674e-05
9.5625	1.9499257e-07	1.3096229e-07	2.5572365e-07	6.9187803e-05
9.578125	2.4118879e-07	1.8489387e-07	2.9672119e-07	6.5282402e-05
9.59375	2.5219941e-07	2.0290363e-07	3.0330404e-07	5.9775004e-05
9.609375	2.7135333e-07	2.2818093e-07	3.1824111e-07	5.7356244e-05
9.625	2.855561e-07	2.4791956e-07	3.2897182e-07	5.496203e-05
9.640625	2.5931349e-07	2.2651141e-07	2.9956921e-07	5.2247036e-05
9.65625	2.5695832e-07	2.284363e-07	2.9453599e-07	4.8818049e-05
9.671875	2.1628357e-07	1.9147234e-07	2.5150792e-07	4.467003e-05
9.6875	1.9450847e-07	1.7290453e-07	2.2770611e-07	4.2208236e-05
9.703125	1.6504115e-07	1.4619211e-07	1.9653854e-07	3.9791484e-05
9.71875	1.3139663e-07	1.1482411e-07	1.6135867e-07	3.7250589e-05
9.734375	1.0723531e-07	9.2564987e-08	1.3593624e-07	3.4383017e-05
9.75	7.3011737e-08	5.9863691e-08	1.0062702e-07	3.1309807e-05
9.765625	4.6326423e-08	3.4366395e-08	7.3031476e-08	2.9038029e-05
9.78125	1.4693566e-08	3.6130011e-09	4.0636708e-08	2.6838314e-05
9.796875	1.6838087e-08	2.7322355e-08	8.4630648e-09	2.4651548e-05
9.8125	4.8319146e-08	5.846148e-08	2.3555818e-08	2.2399255e-05
9.828125	8.3396485e-08	9.3417409e-08	5.9071261e-08	2.0187025e-05
9.84375	1.2152179e-07	1.3163393e-07	9.7580744e-08	1.8323242e-05
9.859375	1.5452589e-07	1.6491467e-07	1.3092567e-07	1.6561236e-05
9.875	1.9460023e-07	2.0539033e-07	1.7124876e-07	1.48872e-05
9.890625	2.3084324e-07	2.4218993e-07	2.0775221e-07	1.3296802e-05
9.90625	2.6035801e-07	2.7238425e-07	2.3753431e-07	1.1763751e-05
9.921875	2.9975803e-07	3.124959e-07	2.7710298e-07	1.0277811e-05
9.9375	3.3287669e-07	3.4643116e-07	3.1045978e-07	8.876528e-06
9.953125	3.590717e-07	3.7350835e-07	3.3693979e-07	7.5658801e-06
9.96875	3.9053261e-07	4.057535e-07	3.6850016e-07	6.4109243e-06
9.984375	4.1614537e-07	4.3220144e-07	3.9431406e-07	5.4449195e-06
10	4.3630551e-07	4.5320593e-07	4.1474364e-07	4.6593559e-06


==> graphics/data/AdvecDiff3000_sinusoidal_r30_Outputs.dat <==
0	0.00016666667	0.00016666667	0.00016666667	0.00016666667	0.00016666667
0.015625	-0.10454296	-0.10454297	-0.10454297	-0.10454297	-0.10454249
0.03125	-0.1509321	-0.15093223	-0.15093224	-0.15093222	-0.15093285
0.046875	-0.18766628	-0.18766642	-0.18766643	-0.18766642	-0.18766645
0.0625	-0.21925921	-0.21925901	-0.219259	-0.21925902	-0.21925842
0.078125	-0.24730116	-0.24730082	-0.2473008	-0.24730082	-0.24730122
0.09375	-0.27247675	-0.27247651	-0.2724765	-0.27247651	-0.27247815
0.109375	-0.29512475	-0.29512473	-0.29512473	-0.29512473	-0.29512874
0.125	-0.31545321	-0.31545344	-0.31545345	-0.31545344	-0.31545906
0.140625	-0.33362638	-0.3336268	-0.33362682	-0.3336268	-0.33363298
0.15625	-0.34979664	-0.34979721	-0.34979724	-0.34979721	-0.34980277
0.171875	-0.36411354	-0.36411421	-0.36411425	-0.36411421	-0.36412041
0.1875	-0.37672403	-0.37672473	-0.37672478	-0.37672474	-0.37673098
0.203125	-0.3877701	-0.3877708	-0.38777085	-0.38777081	-0.3877761
0.21875	-0.39738634	-0.39738702	-0.39738705	-0.39738702	-0.39739099
0.234375	-0.40569803	-0.40569865	-0.40569869	-0.40569865	-0.40570147
0.25	-0.41282001	-0.41282056	-0.41282059	-0.41282056	-0.41282261
0.265625	-0.41885619	-0.41885667	-0.4188567	-0.41885668	-0.41885841
0.28125	-0.42389956	-0.42389997	-0.42389999	-0.42389997	-0.42390111
0.296875	-0.42803246	-0.4280328	-0.42803282	-0.4280328	-0.42803338
0.3125	-0.43132715	-0.43132743	-0.43132745	-0.43132743	-0.43132743
0.328125	-0.43384651	-0.43384673	-0.43384675	-0.43384674	-0.43384631
0.34375	-0.43564474	-0.43564491	-0.43564492	-0.43564491	-0.43564419
0.359375	-0.43676817	-0.4367683	-0.43676831	-0.4367683	-0.43676747
0.375	-0.43725608	-0.43725616	-0.43725617	-0.43725616	-0.43725527
0.390625	-0.43714145	-0.4371415	-0.4371415	-0.4371415	-0.43714057
0.40625	-0.43645175	-0.43645178	-0.43645178	-0.43645178	-0.43645078
0.421875	-0.43520971	-0.43520972	-0.43520972	-0.43520972	-0.43520864
0.4375	-0.433434	-0.43343399	-0.43343399	-0.43343399	-0.43343278
0.453125	-0.43113993	-0.43113991	-0.43113991	-0.43113991	-0.43113865
0.46875	-0.4283401	-0.42834006	-0.42834006	-0.42834006	-0.42833901
0.484375	-0.425045	-0.42504496	-0.42504496	-0.42504496	-0.42504409
0.5	-0.42126361	-0.42126357	-0.42126357	-0.42126357	-0.42126269
0.515625	-0.41700394	-0.4170039	-0.41700391	-0.41700391	-0.41700329
0.53125	-0.41227353	-0.41227349	-0.41227349	-0.4122735	-0.41227337
0.546875	-0.4070799	-0.40707986	-0.40707986	-0.40707986	-0.40708009
0.5625	-0.40143099	-0.40143094	-0.40143095	-0.40143095	-0.40143116
0.578125	-0.39533557	-0.39533552	-0.39533552	-0.39533552	-0.39533595
0.59375	-0.38880355	-0.38880348	-0.38880348	-0.38880349	-0.38880405
0.609375	-0.38184632	-0.38184623	-0.38184624	-0.38184624	-0.38184681
0.625	-0.37447699	-0.37447689	-0.3744769	-0.3744769	-0.37447737
0.640625	-0.36671066	-0.36671054	-0.36671055	-0.36671055	-0.36671022
0.65625	-0.35856456	-0.35856443	-0.35856444	-0.35856444	-0.35856322
0.671875	-0.35005825	-0.3500581	-0.3500581	-0.35005811	-0.35005643
0.6875	-0.34121366	-0.3412135	-0.3412135	-0.34121351	-0.34121037
0.703125	-0.33205524	-0.33205507	-0.33205507	-0.33205508	-0.33204534
0.71875	-0.32260992	-0.32260974	-0.32260974	-0.32260976	-0.3225927
0.734375	-0.31290715	-0.31290696	-0.31290696	-0.31290698	-0.31288324
0.75	-0.30297884	-0.30297863	-0.30297863	-0.30297865	-0.30295084
0.765625	-0.29285924	-0.29285902	-0.29285902	-0.29285904	-0.2928325
0.78125	-0.28258491	-0.28258467	-0.28258467	-0.2825847	-0.28255825
0.796875	-0.2721945	-0.27219424	-0.27219424	-0.27219426	-0.2721625
0.8125	-0.2617286	-0.26172831	-0.26172831	-0.26172833	-0.26169307
0.828125	-0.25122954	-0.25122922	-0.25122921	-0.25122924	-0.25119524
0.84375	-0.24074116	-0.2407408	-0.2407408	-0.24074083	-0.24070769
0.859375	-0.23030856	-0.23030817	-0.23030816	-0.23030819	-0.230272
0.875	-0.21997781	-0.21997739	-0.21997738	-0.21997742	-0.21994085
0.890625	-0.2097957	-0.20979524	-0.20979523	-0.20979527	-0.20976076
0.90625	-0.1998094	-0.19980891	-0.1998089	-0.19980895	-0.19976973
0.921875	-0.19006616	-0.19006564	-0.19006563	-0.19006568	-0.19002374
0.9375	-0.180613	-0.18061245	-0.18061244	-0.18061249	-0.18057405
0.953125	-0.17149635	-0.17149578	-0.17149576	-0.17149582	-0.17145075
0.96875	-0.16276175	-0.16276115	-0.16276114	-0.16276119	-0.16271104
0.984375	-0.15445352	-0.15445293	-0.15445291	-0.15445296	-0.15440407
1	-0.14661444	-0.14661383	-0.14661381	-0.14661387	-0.14656166
1.015625	-0.13928541	-0.13928479	-0.13928477	-0.13928483	-0.13922569
1.03125	-0.13250517	-0.13250456	-0.13250453	-0.1325046	-0.13244431
1.046875	-0.12631	-0.12630937	-0.12630935	-0.12630941	-0.12625211
1.0625	-0.12073346	-0.12073286	-0.12073283	-0.1207329	-0.1206729
1.078125	-0.11580611	-0.11580553	-0.1158055	-0.11580557	-0.11574788
1.09375	-0.11155531	-0.11155475	-0.11155471	-0.11155479	-0.11149756
1.109375	-0.10800499	-0.10800446	-0.10800443	-0.1080045	-0.10794534
1.125	-0.10517545	-0.10517492	-0.10517488	-0.10517496	-0.10511971
1.140625	-0.10308323	-0.10308274	-0.10308271	-0.10308278	-0.10302416
1.15625	-0.10174096	-0.10174051	-0.10174048	-0.10174055	-0.10168037
1.171875	-0.10115731	-0.10115687	-0.10115684	-0.10115691	-0.10109964
1.1875	-0.10133684	-0.10133645	-0.10133642	-0.10133649	-0.10127515
1.203125	-0.10228003	-0.10227966	-0.10227962	-0.1022797	-0.10221828
1.21875	-0.10398326	-0.10398294	-0.1039829	-0.10398297	-0.10392283
1.234375	-0.10643883	-0.10643855	-0.10643851	-0.10643858	-0.10637514
1.25	-0.109635	-0.10963474	-0.1096347	-0.10963478	-0.10957361
1.265625	-0.11355614	-0.11355594	-0.11355591	-0.11355598	-0.11349719
1.28125	-0.11818279	-0.11818262	-0.11818259	-0.11818266	-0.11812491
1.296875	-0.12349184	-0.12349171	-0.12349168	-0.12349175	-0.12343573
1.3125	-0.12945669	-0.12945662	-0.12945658	-0.12945665	-0.12940306
1.328125	-0.13604748	-0.13604742	-0.13604738	-0.13604745	-0.13599697
1.34375	-0.14323129	-0.14323128	-0.14323125	-0.14323131	-0.14318429
1.359375	-0.1509724	-0.15097242	-0.15097239	-0.15097245	-0.15092893
1.375	-0.15923258	-0.15923262	-0.15923258	-0.15923264	-0.15919208
1.390625	-0.16797133	-0.16797141	-0.16797138	-0.16797144	-0.16793477
1.40625	-0.17714624	-0.17714633	-0.1771463	-0.17714635	-0.17711384
1.421875	-0.18671327	-0.18671341	-0.18671338	-0.18671343	-0.18668443
1.4375	-0.19662709	-0.19662725	-0.19662722	-0.19662727	-0.19660046
1.453125	-0.20684138	-0.20684156	-0.20684154	-0.20684158	-0.20681819
1.46875	-0.21730923	-0.21730944	-0.21730942	-0.21730946	-0.21728958
1.484375	-0.22798339	-0.22798361	-0.22798358	-0.22798363	-0.22796653
1.5	-0.23881668	-0.23881693	-0.2388169	-0.23881694	-0.2388011
1.515625	-0.24976226	-0.24976253	-0.24976251	-0.24976254	-0.24974947
1.53125	-0.26077399	-0.26077426	-0.26077424	-0.26077428	-0.26076404
1.546875	-0.27180672	-0.271807	-0.27180699	-0.27180702	-0.27179887
1.5625	-0.28281657	-0.28281685	-0.28281684	-0.28281687	-0.28280933
1.578125	-0.29376125	-0.29376153	-0.29376152	-0.29376155	-0.29375642
1.59375	-0.30460027	-0.30460056	-0.30460055	-0.30460057	-0.30459783
1.609375	-0.31529522	-0.3152955	-0.31529549	-0.31529552	-0.31529442
1.625	-0.32580998	-0.32581027	-0.32581026	-0.32581028	-0.32580927
1.640625	-0.33611089	-0.33611117	-0.33611116	-0.33611118	-0.33611156
1.65625	-0.34616694	-0.34616721	-0.3461672	-0.34616722	-0.34616879
1.671875	-0.3559499	-0.35595016	-0.35595015	-0.35595017	-0.35595259
1.6875	-0.36543443	-0.36543467	-0.36543466	-0.36543468	-0.36543744
1.703125	-0.37459817	-0.3745984	-0.3745984	-0.37459841	-0.37460138
1.71875	-0.38342181	-0.38342202	-0.38342202	-0.38342203	-0.38342527
1.734375	-0.39188907	-0.39188926	-0.39188926	-0.39188927	-0.3918926
1.75	-0.39998673	-0.3999869	-0.3999869	-0.39998691	-0.39999018
1.765625	-0.40770461	-0.40770476	-0.40770475	-0.40770477	-0.40770783
1.78125	-0.41503546	-0.41503558	-0.41503558	-0.41503559	-0.41503845
1.796875	-0.42197492	-0.42197502	-0.42197502	-0.42197503	-0.42197764
1.8125	-0.42852138	-0.42852146	-0.42852146	-0.42852147	-0.42852383
1.828125	-0.43467587	-0.43467592	-0.43467592	-0.43467593	-0.43467805
1.84375	-0.44044185	-0.44044188	-0.44044188	-0.44044189	-0.44044375
1.859375	-0.44582508	-0.44582509	-0.44582508	-0.4458251	-0.44582671
1.875	-0.4508334	-0.45083338	-0.45083338	-0.45083339	-0.45083479
1.890625	-0.45547651	-0.45547647	-0.45547647	-0.45547648	-0.45547769
1.90625	-0.45976573	-0.45976567	-0.45976567	-0.45976568	-0.45976672
1.921875	-0.4637138	-0.46371372	-0.46371372	-0.46371373	-0.4637146
1.9375	-0.46733459	-0.46733449	-0.46733448	-0.4673345	-0.46733521
1.953125	-0.47064284	-0.47064272	-0.47064272	-0.47064273	-0.47064331
1.96875	-0.47365395	-0.47365382	-0.47365381	-0.47365383	-0.47365429
1.984375	-0.47638366	-0.47638352	-0.47638351	-0.47638353	-0.47638383
2	-0.47884785	-0.47884768	-0.47884768	-0.47884769	-0.47884786
2.015625	-0.48106222	-0.48106205	-0.48106204	-0.48106206	-0.48106209
2.03125	-0.48304212	-0.48304193	-0.48304192	-0.48304194	-0.4830419
2.046875	-0.48480227	-0.48480207	-0.48480206	-0.48480208	-0.48480189
2.0625	-0.48635654	-0.48635633	-0.48635632	-0.48635634	-0.486356
2.078125	-0.48771775	-0.48771754	-0.48771753	-0.48771754	-0.48771707
2.09375	-0.48889751	-0.48889729	-0.48889728	-0.4888973	-0.48889675
2.109375	-0.489906	-0.48990577	-0.48990576	-0.48990578	-0.48990513
2.125	-0.49075185	-0.49075162	-0.49075161	-0.49075163	-0.49075077
2.140625	-0.49144202	-0.49144179	-0.49144178	-0.4914418	-0.49144073
2.15625	-0.49198167	-0.49198144	-0.49198143	-0.49198145	-0.49198021
2.171875	-0.49237411	-0.49237389	-0.49237388	-0.4923739	-0.49237258
2.1875	-0.49262075	-0.49262053	-0.49262052	-0.49262054	-0.49261913
2.203125	-0.49272105	-0.49272083	-0.49272082	-0.49272084	-0.49271919
2.21875	-0.49267253	-0.49267232	-0.49267231	-0.49267233	-0.49267042
2.234375	-0.49247083	-0.49247062	-0.49247061	-0.49247063	-0.49246851
2.25	-0.4921097	-0.4921095	-0.49210949	-0.49210951	-0.49210731
2.265625	-0.49158116	-0.49158097	-0.49158096	-0.49158097	-0.49157868
2.28125	-0.49087554	-0.49087535	-0.49087534	-0.49087535	-0.49087276
2.296875	-0.48998162	-0.48998145	-0.48998144	-0.48998146	-0.48997854
2.3125	-0.48888684	-0.48888668	-0.48888667	-0.48888668	-0.48888349
2.328125	-0.48757739	-0.48757724	-0.48757723	-0.48757724	-0.48757392
2.34375	-0.48603846	-0.48603832	-0.48603831	-0.48603832	-0.48603487
2.359375	-0.48425442	-0.48425427	-0.48425427	-0.48425428	-0.48425042
2.375	-0.48220904	-0.48220891	-0.4822089	-0.48220891	-0.48220463
2.390625	-0.47988577	-0.47988565	-0.47988565	-0.47988566	-0.47988098
2.40625	-0.47726795	-0.47726783	-0.47726783	-0.47726784	-0.47726296
2.421875	-0.47433905	-0.47433895	-0.47433895	-0.47433895	-0.47433387
2.4375	-0.47108299	-0.47108288	-0.47108288	-0.47108289	-0.47107727
2.453125	-0.46748432	-0.46748421	-0.46748421	-0.46748422	-0.46747803
2.46875	-0.46352856	-0.46352847	-0.46352847	-0.46352848	-0.46352176
2.484375	-0.45920243	-0.45920233	-0.45920233	-0.45920234	-0.45919533
2.5	-0.45449406	-0.45449396	-0.45449396	-0.45449397	-0.4544867
2.515625	-0.4493933	-0.44939319	-0.4493932	-0.44939321	-0.44938526
2.53125	-0.4438919	-0.44389179	-0.44389179	-0.4438918	-0.44388316
2.546875	-0.43798377	-0.43798366	-0.43798367	-0.43798368	-0.43797441
2.5625	-0.43166516	-0.43166503	-0.43166503	-0.43166505	-0.43165542
2.578125	-0.42493481	-0.42493467	-0.42493467	-0.42493469	-0.42492477
2.59375	-0.41779418	-0.41779403	-0.41779403	-0.41779405	-0.41778342
2.609375	-0.41024754	-0.41024737	-0.41024737	-0.41024739	-0.41023605
2.625	-0.40230209	-0.4023019	-0.4023019	-0.40230192	-0.40228997
2.640625	-0.39396807	-0.39396785	-0.39396786	-0.39396788	-0.39395557
2.65625	-0.38525879	-0.38525855	-0.38525855	-0.38525857	-0.38524603
2.671875	-0.3761907	-0.37619043	-0.37619043	-0.37619046	-0.37617732
2.6875	-0.36678336	-0.36678306	-0.36678306	-0.36678308	-0.36676938
2.703125	-0.35705942	-0.35705909	-0.35705909	-0.35705912	-0.35704496
2.71875	-0.3470446	-0.34704423	-0.34704423	-0.34704426	-0.34702987
2.734375	-0.33676756	-0.33676716	-0.33676715	-0.33676719	-0.33675268
2.75	-0.32625981	-0.32625938	-0.32625937	-0.32625941	-0.3262446
2.765625	-0.31555559	-0.31555512	-0.31555511	-0.31555515	-0.3155401
2.78125	-0.30469164	-0.30469113	-0.30469112	-0.30469117	-0.30467595
2.796875	-0.29370707	-0.29370652	-0.29370651	-0.29370656	-0.29369131
2.8125	-0.28264312	-0.28264253	-0.28264252	-0.28264257	-0.28262739
2.828125	-0.27154289	-0.27154226	-0.27154225	-0.2715423	-0.27152723
2.84375	-0.26045112	-0.26045045	-0.26045044	-0.26045049	-0.26043561
2.859375	-0.24941388	-0.24941319	-0.24941317	-0.24941323	-0.24939856
2.875	-0.23847829	-0.23847757	-0.23847755	-0.23847761	-0.23846315
2.890625	-0.22769221	-0.22769146	-0.22769144	-0.22769151	-0.22767723
2.90625	-0.2171039	-0.21710313	-0.21710311	-0.21710318	-0.2170895
2.921875	-0.20676169	-0.20676089	-0.20676087	-0.20676094	-0.20674799
2.9375	-0.19671367	-0.19671287	-0.19671284	-0.19671292	-0.19670067
2.953125	-0.18700732	-0.18700651	-0.18700648	-0.18700656	-0.18699486
2.96875	-0.1776892	-0.17768838	-0.17768835	-0.17768843	-0.17767693
2.984375	-0.16880458	-0.16880377	-0.16880374	-0.16880382	-0.16879347
3	-0.16039715	-0.16039633	-0.16039629	-0.16039638	-0.16038734
3.015625	-0.15250866	-0.15250786	-0.15250783	-0.15250792	-0.15250013
3.03125	-0.14517866	-0.14517789	-0.14517785	-0.14517794	-0.14517111
3.046875	-0.13844416	-0.13844338	-0.13844334	-0.13844343	-0.13843685
3.0625	-0.13233937	-0.13233864	-0.1323386	-0.13233869	-0.1323336
3.078125	-0.12689548	-0.12689477	-0.12689473	-0.12689482	-0.12689154
3.09375	-0.12214035	-0.12213967	-0.12213963	-0.12213972	-0.1221382
3.109375	-0.11809839	-0.11809777	-0.11809772	-0.11809782	-0.11809761
3.125	-0.11479031	-0.11478969	-0.11478965	-0.11478975	-0.11478994
3.140625	-0.11223297	-0.11223242	-0.11223238	-0.11223247	-0.11223404
3.15625	-0.11043931	-0.11043883	-0.11043878	-0.11043888	-0.11044254
3.171875	-0.10941819	-0.10941773	-0.10941768	-0.10941778	-0.10942349
3.1875	-0.10917436	-0.10917398	-0.10917393	-0.10917402	-0.10918125
3.203125	-0.1097084	-0.10970806	-0.10970802	-0.10970811	-0.10971582
3.21875	-0.11101675	-0.11101645	-0.1110164	-0.1110165	-0.11102516
3.234375	-0.11309171	-0.11309149	-0.11309144	-0.11309153	-0.1131023
3.25	-0.11592153	-0.11592133	-0.11592128	-0.11592137	-0.11593419
3.265625	-0.11949049	-0.11949036	-0.11949031	-0.1194904	-0.11950474
3.28125	-0.12377901	-0.12377894	-0.12377889	-0.12377898	-0.12379379
3.296875	-0.12876383	-0.12876378	-0.12876374	-0.12876382	-0.12877899
3.3125	-0.13441818	-0.13441821	-0.13441816	-0.13441824	-0.13443526
3.328125	-0.14071198	-0.14071204	-0.140712	-0.14071208	-0.14073088
3.34375	-0.14761206	-0.14761216	-0.14761212	-0.14761219	-0.14763235
3.359375	-0.15508245	-0.15508261	-0.15508257	-0.15508265	-0.15510315
3.375	-0.16308462	-0.1630848	-0.16308476	-0.16308483	-0.16310504
3.390625	-0.17157779	-0.17157804	-0.171578	-0.17157807	-0.17159969
3.40625	-0.18051923	-0.18051952	-0.18051948	-0.18051955	-0.18054251
3.421875	-0.18986455	-0.18986486	-0.18986482	-0.18986489	-0.18988884
3.4375	-0.1995681	-0.19956845	-0.19956842	-0.19956848	-0.19959257
3.453125	-0.20958319	-0.20958356	-0.20958353	-0.20958359	-0.20960704
3.46875	-0.21986255	-0.21986294	-0.21986291	-0.21986296	-0.2198894
3.484375	-0.23035858	-0.23035899	-0.23035897	-0.23035902	-0.23038854
3.5	-0.24102371	-0.24102411	-0.24102409	-0.24102413	-0.24105618
3.515625	-0.25181073	-0.25181117	-0.25181114	-0.25181119	-0.25184414
3.53125	-0.26267314	-0.26267359	-0.26267357	-0.26267361	-0.26270464
3.546875	-0.27356541	-0.27356586	-0.27356584	-0.27356587	-0.27359636
3.5625	-0.28444331	-0.28444377	-0.28444375	-0.28444378	-0.28447477
3.578125	-0.29526416	-0.29526461	-0.2952646	-0.29526463	-0.29529538
3.59375	-0.30598713	-0.30598758	-0.30598757	-0.3059876	-0.30601662
3.609375	-0.31657345	-0.31657391	-0.31657389	-0.31657392	-0.31660137
3.625	-0.32698665	-0.32698709	-0.32698708	-0.3269871	-0.32701459
3.640625	-0.33719274	-0.33719317	-0.33719315	-0.33719318	-0.33722036
3.65625	-0.34716036	-0.34716077	-0.34716076	-0.34716078	-0.34718671
3.671875	-0.35686096	-0.35686134	-0.35686133	-0.35686136	-0.35688557
3.6875	-0.36626889	-0.36626925	-0.36626925	-0.36626927	-0.36629378
3.703125	-0.37536148	-0.37536182	-0.37536181	-0.37536183	-0.37538645
3.71875	-0.38411911	-0.38411942	-0.38411941	-0.38411943	-0.38414333
3.734375	-0.39252522	-0.3925255	-0.3925255	-0.39252552	-0.39254753
3.75	-0.40056632	-0.40056657	-0.40056657	-0.40056658	-0.400589
3.765625	-0.40823194	-0.40823216	-0.40823216	-0.40823218	-0.40825483
3.78125	-0.41551459	-0.41551479	-0.41551478	-0.4155148	-0.41553698
3.796875	-0.42240966	-0.42240983	-0.42240982	-0.42240984	-0.42243015
3.8125	-0.4289153	-0.42891544	-0.42891544	-0.42891545	-0.42893572
3.828125	-0.43503231	-0.43503242	-0.43503241	-0.43503243	-0.43505274
3.84375	-0.44076394	-0.44076402	-0.44076401	-0.44076403	-0.44078387
3.859375	-0.44611573	-0.44611579	-0.44611578	-0.4461158	-0.44613414
3.875	-0.45109534	-0.45109536	-0.45109536	-0.45109537	-0.45111292
3.890625	-0.45571226	-0.45571225	-0.45571225	-0.45571227	-0.4557296
3.90625	-0.45997765	-0.45997762	-0.45997761	-0.45997763	-0.45999444
3.921875	-0.46390407	-0.46390402	-0.46390401	-0.46390403	-0.46391962
3.9375	-0.46750523	-0.46750515	-0.46750514	-0.46750516	-0.46751932
3.953125	-0.47079572	-0.47079562	-0.47079561	-0.47079563	-0.47080882
3.96875	-0.4737908	-0.47379068	-0.47379067	-0.47379069	-0.47380283
3.984375	-0.47650608	-0.47650593	-0.47650593	-0.47650594	-0.476517
4	-0.47895729	-0.47895713	-0.47895712	-0.47895714	-0.4789671
4.015625	-0.48116004	-0.48115986	-0.48115985	-0.48115987	-0.48116874
4.03125	-0.48312954	-0.48312935	-0.48312934	-0.48312936	-0.48313706
4.046875	-0.48488043	-0.48488022	-0.48488021	-0.48488023	-0.48488679
4.0625	-0.48642646	-0.48642625	-0.48642624	-0.48642626	-0.48643175
4.078125	-0.48778038	-0.48778016	-0.48778015	-0.48778017	-0.48778474
4.09375	-0.48895371	-0.48895348	-0.48895347	-0.48895348	-0.48895736
4.109375	-0.48995653	-0.48995629	-0.48995628	-0.4899563	-0.48995939
4.125	-0.49079742	-0.49079717	-0.49079716	-0.49079718	-0.49079944
4.140625	-0.49148325	-0.49148301	-0.491483	-0.49148302	-0.49148453
4.15625	-0.49201913	-0.49201889	-0.49201888	-0.4920189	-0.4920198
4.171875	-0.49240832	-0.49240808	-0.49240806	-0.49240808	-0.49240858
4.1875	-0.49265216	-0.49265192	-0.49265191	-0.49265193	-0.49265214
4.203125	-0.49275006	-0.49274982	-0.49274981	-0.49274983	-0.49274953
4.21875	-0.49269951	-0.49269928	-0.49269927	-0.49269928	-0.4926985
4.234375	-0.49249609	-0.49249586	-0.49249585	-0.49249587	-0.49249466
4.25	-0.49213353	-0.4921333	-0.49213329	-0.49213331	-0.49213182
4.265625	-0.49160379	-0.49160357	-0.49160356	-0.49160358	-0.49160204
4.28125	-0.49089718	-0.49089698	-0.49089697	-0.49089698	-0.49089506
4.296875	-0.49000248	-0.49000227	-0.49000226	-0.49000228	-0.48999991
4.3125	-0.48890706	-0.48890687	-0.48890686	-0.48890687	-0.48890404
4.328125	-0.4875971	-0.48759692	-0.48759691	-0.48759693	-0.48759371
4.34375	-0.48605778	-0.4860576	-0.48605759	-0.4860576	-0.48605422
4.359375	-0.48427343	-0.48427327	-0.48427326	-0.48427327	-0.48426965
4.375	-0.48222784	-0.48222767	-0.48222767	-0.48222768	-0.48222343
4.390625	-0.47990441	-0.47990425	-0.47990424	-0.47990425	-0.47989933
4.40625	-0.47728647	-0.47728632	-0.47728632	-0.47728633	-0.47728075
4.421875	-0.47435751	-0.47435735	-0.47435735	-0.47435736	-0.47435134
4.4375	-0.47110139	-0.47110123	-0.47110123	-0.47110124	-0.47109511
4.453125	-0.46750269	-0.46750254	-0.46750254	-0.46750255	-0.46749555
4.46875	-0.46354692	-0.46354676	-0.46354676	-0.46354677	-0.46353883
4.484375	-0.45922076	-0.4592206	-0.4592206	-0.45922061	-0.45921173
4.5	-0.45451237	-0.45451221	-0.45451221	-0.45451222	-0.45450257
4.515625	-0.44941158	-0.4494114	-0.44941141	-0.44941142	-0.44940147
4.53125	-0.44391015	-0.44390997	-0.44390997	-0.44390998	-0.44389932
4.546875	-0.43800197	-0.43800177	-0.43800177	-0.43800179	-0.43799005
4.5625	-0.43168328	-0.43168306	-0.43168307	-0.43168308	-0.43167026
4.578125	-0.42495284	-0.42495262	-0.42495262	-0.42495264	-0.42493885
4.59375	-0.41781211	-0.41781185	-0.41781186	-0.41781187	-0.41779752
4.609375	-0.41026533	-0.41026505	-0.41026506	-0.41026507	-0.41025039
4.625	-0.40231973	-0.40231944	-0.40231944	-0.40231946	-0.40230376
4.640625	-0.39398553	-0.39398521	-0.39398521	-0.39398523	-0.39396854
4.65625	-0.38527606	-0.38527571	-0.38527571	-0.38527573	-0.38525815
4.671875	-0.37620775	-0.37620737	-0.37620737	-0.3762074	-0.37618918
4.6875	-0.36680016	-0.36679975	-0.36679975	-0.36679978	-0.36678146
4.703125	-0.35707597	-0.35707553	-0.35707552	-0.35707555	-0.35705659
4.71875	-0.34706087	-0.3470604	-0.34706039	-0.34706043	-0.34704079
4.734375	-0.33678354	-0.33678303	-0.33678302	-0.33678306	-0.33676283
4.75	-0.32627549	-0.32627494	-0.32627493	-0.32627497	-0.32625432
4.765625	-0.31557094	-0.31557035	-0.31557035	-0.31557039	-0.3155496
4.78125	-0.30470666	-0.30470603	-0.30470603	-0.30470607	-0.30468523
4.796875	-0.29372174	-0.29372108	-0.29372107	-0.29372111	-0.29370012
4.8125	-0.28265743	-0.28265673	-0.28265672	-0.28265677	-0.2826357
4.828125	-0.27155683	-0.2715561	-0.27155609	-0.27155614	-0.27153509
4.84375	-0.26046469	-0.26046391	-0.26046389	-0.26046395	-0.26044302
4.859375	-0.24942706	-0.24942627	-0.24942625	-0.24942631	-0.24940557
4.875	-0.23849109	-0.23849028	-0.23849026	-0.23849032	-0.23847005
4.890625	-0.22770462	-0.22770378	-0.22770375	-0.22770382	-0.22768418
4.90625	-0.21711591	-0.21711507	-0.21711504	-0.21711511	-0.21709614
4.921875	-0.2067733	-0.20677245	-0.20677242	-0.2067725	-0.20675415
4.9375	-0.19672489	-0.19672402	-0.19672399	-0.19672407	-0.19670609
4.953125	-0.18701815	-0.1870173	-0.18701727	-0.18701735	-0.18700025
4.96875	-0.17769963	-0.17769877	-0.17769874	-0.17769883	-0.17768312
4.984375	-0.16881462	-0.16881378	-0.16881375	-0.16881383	-0.16879959
5	-0.1604068	-0.160406	-0.16040596	-0.16040605	-0.16039311
5.015625	-0.15251793	-0.15251712	-0.15251709	-0.15251718	-0.15250512
5.03125	-0.14518756	-0.14518679	-0.14518675	-0.14518684	-0.14517544
5.046875	-0.13845268	-0.13845197	-0.13845193	-0.13845202	-0.13844266
5.0625	-0.13234753	-0.13234682	-0.13234678	-0.13234688	-0.13233973
5.078125	-0.12690328	-0.12690264	-0.1269026	-0.1269027	-0.12689756
5.09375	-0.1221478	-0.12214723	-0.12214719	-0.12214728	-0.12214361
5.109375	-0.1181055	-0.11810493	-0.11810489	-0.11810498	-0.11810162
5.125	-0.11479708	-0.11479654	-0.1147965	-0.11479659	-0.11479549
5.140625	-0.11223943	-0.11223888	-0.11223883	-0.11223893	-0.11224053
5.15625	-0.11044545	-0.11044492	-0.11044487	-0.11044497	-0.11044916
5.171875	-0.10942402	-0.1094235	-0.10942345	-0.10942355	-0.10942978
5.1875	-0.10917989	-0.10917938	-0.10917933	-0.10917943	-0.1091865
5.203125	-0.10971365	-0.10971315	-0.10971311	-0.1097132	-0.10972132
5.21875	-0.11102172	-0.11102123	-0.11102118	-0.11102128	-0.11103218
5.234375	-0.11309641	-0.11309597	-0.11309592	-0.11309601	-0.11310962
5.25	-0.11592597	-0.11592555	-0.1159255	-0.11592559	-0.11594147
5.265625	-0.11949468	-0.1194943	-0.11949425	-0.11949434	-0.11951141
5.28125	-0.12378297	-0.12378261	-0.12378257	-0.12378266	-0.12379944
5.296875	-0.12876756	-0.12876723	-0.12876719	-0.12876727	-0.12878653
5.3125	-0.13442169	-0.1344214	-0.13442135	-0.13442144	-0.13444317
5.328125	-0.14071528	-0.14071499	-0.14071495	-0.14071503	-0.14073893
5.34375	-0.14761516	-0.14761491	-0.14761487	-0.14761495	-0.14764016
5.359375	-0.15508536	-0.15508513	-0.15508509	-0.15508516	-0.15511015
5.375	-0.16308735	-0.16308716	-0.16308712	-0.16308719	-0.16311337
5.390625	-0.17158034	-0.17158018	-0.17158015	-0.17158022	-0.17160899
5.40625	-0.18052161	-0.18052148	-0.18052144	-0.18052151	-0.18055258
5.421875	-0.18986679	-0.18986669	-0.18986665	-0.18986671	-0.18989918
5.4375	-0.19957018	-0.19957009	-0.19957006	-0.19957012	-0.19960227
5.453125	-0.20958514	-0.20958508	-0.20958505	-0.2095851	-0.2096162
5.46875	-0.21986436	-0.21986431	-0.21986429	-0.21986434	-0.21989858
5.484375	-0.23036026	-0.23036024	-0.23036021	-0.23036026	-0.23039754
5.5	-0.24102527	-0.24102526	-0.24102524	-0.24102528	-0.24106475
5.515625	-0.25181219	-0.25181219	-0.25181216	-0.25181221	-0.25185197
5.53125	-0.26267449	-0.26267451	-0.26267449	-0.26267453	-0.26271138
5.546875	-0.27356666	-0.27356669	-0.27356667	-0.27356671	-0.27360312
5.5625	-0.28444446	-0.28444451	-0.28444449	-0.28444453	-0.28448086
5.578125	-0.29526522	-0.29526528	-0.29526526	-0.29526529	-0.29530074
5.59375	-0.30598811	-0.30598818	-0.30598816	-0.3059882	-0.30602121
5.609375	-0.31657436	-0.31657444	-0.31657442	-0.31657445	-0.3166059
5.625	-0.32698749	-0.32698757	-0.32698756	-0.32698758	-0.32701862
5.640625	-0.33719351	-0.33719359	-0.33719358	-0.3371936	-0.33722388
5.65625	-0.34716107	-0.34716114	-0.34716113	-0.34716115	-0.34718969
5.671875	-0.35686161	-0.35686168	-0.35686167	-0.35686169	-0.35688863
5.6875	-0.36626948	-0.36626955	-0.36626954	-0.36626956	-0.36629655
5.703125	-0.37536202	-0.37536208	-0.37536207	-0.37536209	-0.37538889
5.71875	-0.38411961	-0.38411965	-0.38411964	-0.38411966	-0.38414535
5.734375	-0.39252567	-0.39252571	-0.3925257	-0.39252572	-0.39254967
5.75	-0.40056673	-0.40056675	-0.40056675	-0.40056676	-0.40059097
5.765625	-0.40823231	-0.40823232	-0.40823232	-0.40823233	-0.40825656
5.78125	-0.41551493	-0.41551493	-0.41551492	-0.41551494	-0.41553838
5.796875	-0.42240996	-0.42240995	-0.42240995	-0.42240996	-0.42243143
5.8125	-0.42891558	-0.42891555	-0.42891555	-0.42891556	-0.42893709
5.828125	-0.43503256	-0.43503252	-0.43503251	-0.43503253	-0.43505395
5.84375	-0.44076416	-0.44076411	-0.4407641	-0.44076412	-0.44078483
5.859375	-0.44611594	-0.44611587	-0.44611586	-0.44611588	-0.44613474
5.875	-0.45109553	-0.45109543	-0.45109543	-0.45109544	-0.45111384
5.890625	-0.45571243	-0.45571232	-0.45571232	-0.45571233	-0.4557304
5.90625	-0.4599778	-0.45997768	-0.45997767	-0.45997769	-0.45999505
5.921875	-0.46390421	-0.46390407	-0.46390406	-0.46390408	-0.46391998
5.9375	-0.46750535	-0.4675052	-0.46750519	-0.46750521	-0.46751978
5.953125	-0.47079583	-0.47079566	-0.47079565	-0.47079567	-0.47080921
5.96875	-0.4737909	-0.47379071	-0.4737907	-0.47379072	-0.47380316
5.984375	-0.47650616	-0.47650597	-0.47650596	-0.47650598	-0.47651728
6	-0.47895737	-0.47895715	-0.47895714	-0.47895716	-0.47896732
6.015625	-0.4811601	-0.48115988	-0.48115987	-0.48115989	-0.48116889
6.03125	-0.4831296	-0.48312937	-0.48312936	-0.48312938	-0.48313719
6.046875	-0.48488048	-0.48488024	-0.48488023	-0.48488025	-0.48488692
6.0625	-0.48642651	-0.48642626	-0.48642625	-0.48642627	-0.48643192
6.078125	-0.48778043	-0.48778017	-0.48778016	-0.48778018	-0.48778498
6.09375	-0.48895375	-0.48895348	-0.48895347	-0.48895349	-0.48895758
6.109375	-0.48995656	-0.48995629	-0.48995628	-0.4899563	-0.48995953
6.125	-0.49079745	-0.49079718	-0.49079717	-0.49079718	-0.49079963
6.140625	-0.49148328	-0.491483	-0.49148299	-0.49148301	-0.4914848
6.15625	-0.49201916	-0.49201889	-0.49201888	-0.49201889	-0.4920202
6.171875	-0.49240835	-0.49240807	-0.49240806	-0.49240808	-0.4924091
6.1875	-0.49265218	-0.49265191	-0.4926519	-0.49265192	-0.49265245
6.203125	-0.49275008	-0.49274982	-0.49274981	-0.49274983	-0.4927499
6.21875	-0.49269953	-0.49269927	-0.49269926	-0.49269928	-0.49269896
6.234375	-0.4924961	-0.49249585	-0.49249584	-0.49249585	-0.49249526
6.25	-0.49213354	-0.4921333	-0.49213329	-0.4921333	-0.49213262
6.265625	-0.4916038	-0.49160356	-0.49160355	-0.49160357	-0.49160257
6.28125	-0.4908972	-0.49089696	-0.49089695	-0.49089696	-0.4908956
6.296875	-0.49000249	-0.49000226	-0.49000226	-0.49000227	-0.49000054
6.3125	-0.48890707	-0.48890685	-0.48890684	-0.48890685	-0.48890484
6.328125	-0.48759712	-0.4875969	-0.48759689	-0.4875969	-0.48759481
6.34375	-0.48605779	-0.48605758	-0.48605758	-0.48605759	-0.48605522
6.359375	-0.48427344	-0.48427324	-0.48427323	-0.48427324	-0.48427039
6.375	-0.48222785	-0.48222764	-0.48222764	-0.48222765	-0.48222428
6.390625	-0.47990442	-0.47990423	-0.47990423	-0.47990424	-0.4799004
6.40625	-0.47728648	-0.47728629	-0.47728628	-0.47728629	-0.47728224
6.421875	-0.47435752	-0.47435732	-0.47435732	-0.47435733	-0.47435299
6.4375	-0.4711014	-0.47110121	-0.47110121	-0.47110121	-0.47109618
6.453125	-0.4675027	-0.4675025	-0.4675025	-0.46750251	-0.46749674
6.46875	-0.46354693	-0.46354673	-0.46354673	-0.46354674	-0.46354028
6.484375	-0.45922077	-0.45922056	-0.45922057	-0.45922058	-0.4592137
6.5	-0.45451239	-0.45451216	-0.45451216	-0.45451217	-0.45450505
6.515625	-0.44941159	-0.44941137	-0.44941137	-0.44941138	-0.4494034
6.53125	-0.44391016	-0.44390991	-0.44390992	-0.44390993	-0.44390108
6.546875	-0.43800198	-0.43800171	-0.43800172	-0.43800173	-0.43799207
6.5625	-0.43168329	-0.43168302	-0.43168302	-0.43168303	-0.4316728
6.578125	-0.42495285	-0.42495255	-0.42495256	-0.42495257	-0.42494217
6.59375	-0.41781211	-0.41781179	-0.41781179	-0.41781181	-0.41780057
6.609375	-0.41026534	-0.410265	-0.410265	-0.41026502	-0.41025292
6.625	-0.40231974	-0.40231937	-0.40231937	-0.40231939	-0.40230651
6.640625	-0.39398554	-0.39398514	-0.39398514	-0.39398516	-0.39397171
6.65625	-0.38527606	-0.38527564	-0.38527564	-0.38527567	-0.38526207
6.671875	-0.37620776	-0.37620729	-0.3762073	-0.37620732	-0.37619313
6.6875	-0.36680017	-0.36679968	-0.36679968	-0.3667997	-0.36678485
6.703125	-0.35707598	-0.35707545	-0.35707545	-0.35707548	-0.35706003
6.71875	-0.34706088	-0.34706032	-0.34706032	-0.34706035	-0.34704447
6.734375	-0.33678355	-0.33678295	-0.33678295	-0.33678298	-0.33676697
6.75	-0.32627549	-0.32627486	-0.32627486	-0.3262749	-0.32625866
6.765625	-0.31557095	-0.31557028	-0.31557027	-0.31557031	-0.31555376
6.78125	-0.30470666	-0.30470595	-0.30470595	-0.30470599	-0.3046892
6.796875	-0.29372175	-0.293721	-0.29372099	-0.29372104	-0.2937041
6.8125	-0.28265744	-0.28265666	-0.28265665	-0.2826567	-0.28263973
6.828125	-0.27155684	-0.27155602	-0.27155601	-0.27155606	-0.2715392
6.84375	-0.26046469	-0.26046385	-0.26046383	-0.26046389	-0.26044719
6.859375	-0.24942707	-0.24942621	-0.24942619	-0.24942625	-0.2494098
6.875	-0.2384911	-0.2384902	-0.23849018	-0.23849024	-0.23847411
6.890625	-0.22770462	-0.22770372	-0.2277037	-0.22770377	-0.22768787
6.90625	-0.21711591	-0.21711501	-0.21711499	-0.21711506	-0.21709943
6.921875	-0.20677331	-0.20677238	-0.20677236	-0.20677243	-0.20675759
6.9375	-0.19672489	-0.19672398	-0.19672396	-0.19672403	-0.19671005
6.953125	-0.18701815	-0.18701726	-0.18701723	-0.18701731	-0.18700419
6.96875	-0.17769963	-0.17769873	-0.1776987	-0.17769878	-0.17768635
6.984375	-0.16881463	-0.16881376	-0.16881373	-0.16881381	-0.16880162
7	-0.16040681	-0.16040597	-0.16040594	-0.16040602	-0.1603952
7.015625	-0.15251794	-0.15251711	-0.15251707	-0.15251716	-0.15250789
7.03125	-0.14518756	-0.14518679	-0.14518676	-0.14518685	-0.14517902
7.046875	-0.13845269	-0.13845196	-0.13845192	-0.13845201	-0.13844532
7.0625	-0.13234754	-0.13234681	-0.13234677	-0.13234687	-0.13234052
7.078125	-0.12690328	-0.12690258	-0.12690254	-0.12690264	-0.1268979
7.09375	-0.12214781	-0.1221471	-0.12214705	-0.12214715	-0.12214449
7.109375	-0.11810551	-0.11810481	-0.11810476	-0.11810486	-0.1181042
7.125	-0.11479709	-0.11479639	-0.11479634	-0.11479644	-0.11479736
7.140625	-0.11223943	-0.11223874	-0.1122387	-0.1122388	-0.11224029
7.15625	-0.11044545	-0.1104448	-0.11044475	-0.11044485	-0.1104476
7.171875	-0.10942403	-0.10942339	-0.10942334	-0.10942344	-0.10942849
7.1875	-0.1091799	-0.10917931	-0.10917926	-0.10917936	-0.10918661
7.203125	-0.10971365	-0.10971308	-0.10971303	-0.10971313	-0.10972217
7.21875	-0.11102172	-0.1110212	-0.11102115	-0.11102124	-0.111031
7.234375	-0.11309641	-0.11309593	-0.11309588	-0.11309598	-0.11310632
7.25	-0.11592598	-0.11592552	-0.11592547	-0.11592556	-0.11593815
7.265625	-0.11949469	-0.11949427	-0.11949423	-0.11949432	-0.11950907
7.28125	-0.12378297	-0.12378257	-0.12378253	-0.12378261	-0.12379914
7.296875	-0.12876757	-0.12876721	-0.12876717	-0.12876725	-0.12878455
7.3125	-0.1344217	-0.13442137	-0.13442132	-0.13442141	-0.13443855
7.328125	-0.14071528	-0.14071498	-0.14071494	-0.14071502	-0.14073408
7.34375	-0.14761516	-0.14761491	-0.14761487	-0.14761494	-0.14763587
7.359375	-0.15508536	-0.15508513	-0.15508509	-0.15508516	-0.15510762
7.375	-0.16308735	-0.16308717	-0.16308713	-0.1630872	-0.16311031
7.390625	-0.17158035	-0.17158019	-0.17158015	-0.17158022	-0.17160248
7.40625	-0.18052162	-0.1805215	-0.18052147	-0.18052153	-0.18054662
7.421875	-0.18986679	-0.18986671	-0.18986667	-0.18986673	-0.18989481
7.4375	-0.19957018	-0.19957012	-0.19957009	-0.19957015	-0.1996008
7.453125	-0.20958514	-0.20958511	-0.20958508	-0.20958513	-0.20961717
7.46875	-0.21986437	-0.21986434	-0.21986431	-0.21986436	-0.2198956
7.484375	-0.23036027	-0.23036027	-0.23036024	-0.23036029	-0.2303903
7.5	-0.24102527	-0.24102529	-0.24102526	-0.24102531	-0.24105654
7.515625	-0.25181219	-0.25181222	-0.2518122	-0.25181224	-0.2518442
7.53125	-0.26267449	-0.26267455	-0.26267452	-0.26267456	-0.26270607
7.546875	-0.27356666	-0.27356672	-0.2735667	-0.27356674	-0.2735957
7.5625	-0.28444446	-0.28444454	-0.28444453	-0.28444456	-0.28447417
7.578125	-0.29526523	-0.29526531	-0.29526529	-0.29526532	-0.29529572
7.59375	-0.30598811	-0.30598821	-0.3059882	-0.30598823	-0.30601875
7.609375	-0.31657436	-0.31657447	-0.31657445	-0.31657448	-0.31660365
7.625	-0.32698749	-0.3269876	-0.32698759	-0.32698761	-0.32701557
7.640625	-0.33719351	-0.33719362	-0.33719361	-0.33719363	-0.33722265
7.65625	-0.34716107	-0.34716117	-0.34716116	-0.34716118	-0.34719092
7.671875	-0.35686161	-0.35686171	-0.3568617	-0.35686172	-0.35689106
7.6875	-0.36626949	-0.36626957	-0.36626956	-0.36626958	-0.36629643
7.703125	-0.37536202	-0.3753621	-0.37536209	-0.37536211	-0.37538988
7.71875	-0.38411961	-0.38411967	-0.38411967	-0.38411968	-0.38414831
7.734375	-0.39252567	-0.39252573	-0.39252572	-0.39252574	-0.39255449
7.75	-0.40056673	-0.40056677	-0.40056677	-0.40056678	-0.40059411
7.765625	-0.40823231	-0.40823234	-0.40823234	-0.40823235	-0.40825803
7.78125	-0.41551493	-0.41551494	-0.41551494	-0.41551495	-0.41554055
7.796875	-0.42240997	-0.42240997	-0.42240996	-0.42240998	-0.4224354
7.8125	-0.42891558	-0.42891557	-0.42891556	-0.42891558	-0.42894056
7.828125	-0.43503256	-0.43503253	-0.43503253	-0.43503254	-0.43505672
7.84375	-0.44076416	-0.44076412	-0.44076412	-0.44076413	-0.44078924
7.859375	-0.44611594	-0.44611588	-0.44611587	-0.44611589	-0.4461417
7.875	-0.45109553	-0.45109544	-0.45109544	-0.45109545	-0.45112124
7.890625	-0.45571243	-0.45571233	-0.45571232	-0.45571234	-0.45573677
7.90625	-0.4599778	-0.45997769	-0.45997768	-0.4599777	-0.4600012
7.921875	-0.46390421	-0.46390407	-0.46390407	-0.46390409	-0.46392739
7.9375	-0.46750535	-0.4675052	-0.4675052	-0.46750521	-0.46752747
7.953125	-0.47079583	-0.47079567	-0.47079566	-0.47079568	-0.47081595
7.96875	-0.4737909	-0.47379072	-0.47379071	-0.47379073	-0.47381095
7.984375	-0.47650616	-0.47650597	-0.47650596	-0.47650598	-0.47652568
8	-0.47895737	-0.47895716	-0.47895715	-0.47895717	-0.47897521
8.015625	-0.4811601	-0.48115989	-0.48115988	-0.4811599	-0.48117732
8.03125	-0.4831296	-0.48312938	-0.48312937	-0.48312939	-0.48314681
8.046875	-0.48488048	-0.48488024	-0.48488023	-0.48488025	-0.48489686
8.0625	-0.48642651	-0.48642627	-0.48642626	-0.48642628	-0.48644126
8.078125	-0.48778043	-0.48778018	-0.48778017	-0.48778019	-0.48779463
8.09375	-0.48895374	-0.48895348	-0.48895347	-0.48895349	-0.48896688
8.109375	-0.48995656	-0.48995631	-0.4899563	-0.48995631	-0.48996855
8.125	-0.49079745	-0.49079718	-0.49079717	-0.49079719	-0.49080904
8.140625	-0.49148327	-0.49148301	-0.491483	-0.49148302	-0.49149398
8.15625	-0.49201916	-0.4920189	-0.49201889	-0.4920189	-0.49202935
8.171875	-0.49240835	-0.49240808	-0.49240807	-0.49240809	-0.49241845
8.1875	-0.49265218	-0.49265192	-0.49265191	-0.49265193	-0.49266154
8.203125	-0.49275008	-0.49274983	-0.49274982	-0.49274984	-0.49275952
8.21875	-0.49269953	-0.49269928	-0.49269927	-0.49269928	-0.49270909
8.234375	-0.4924961	-0.49249586	-0.49249585	-0.49249587	-0.49250502
8.25	-0.49213354	-0.4921333	-0.49213329	-0.49213331	-0.49214301
8.265625	-0.4916038	-0.49160357	-0.49160356	-0.49160358	-0.49161349
8.28125	-0.49089719	-0.49089698	-0.49089697	-0.49089698	-0.49090635
8.296875	-0.49000249	-0.49000227	-0.49000227	-0.49000228	-0.49001171
8.3125	-0.48890707	-0.48890686	-0.48890685	-0.48890686	-0.48891631
8.328125	-0.48759712	-0.48759692	-0.48759691	-0.48759693	-0.48760632
8.34375	-0.48605779	-0.48605759	-0.48605759	-0.4860576	-0.4860669
8.359375	-0.48427344	-0.48427325	-0.48427325	-0.48427326	-0.4842823
8.375	-0.48222785	-0.48222767	-0.48222767	-0.48222768	-0.4822364
8.390625	-0.47990442	-0.47990424	-0.47990424	-0.47990425	-0.47991276
8.40625	-0.47728648	-0.47728631	-0.47728631	-0.47728632	-0.47729473
8.421875	-0.47435752	-0.47435735	-0.47435734	-0.47435735	-0.47436521
8.4375	-0.4711014	-0.47110122	-0.47110122	-0.47110123	-0.47110855
8.453125	-0.4675027	-0.46750253	-0.46750253	-0.46750254	-0.46750958
8.46875	-0.46354693	-0.46354675	-0.46354675	-0.46354676	-0.46355378
8.484375	-0.45922077	-0.45922059	-0.45922059	-0.4592206	-0.45922689
8.5	-0.45451239	-0.4545122	-0.4545122	-0.45451221	-0.45451781
8.515625	-0.44941159	-0.44941139	-0.4494114	-0.44941141	-0.4494167
8.53125	-0.44391015	-0.44390994	-0.44390994	-0.44390996	-0.44391526
8.546875	-0.43800198	-0.43800176	-0.43800176	-0.43800178	-0.4380061
8.5625	-0.43168329	-0.43168305	-0.43168305	-0.43168306	-0.43168647
8.578125	-0.42495285	-0.42495259	-0.42495259	-0.42495261	-0.42495559
8.59375	-0.41781211	-0.41781184	-0.41781184	-0.41781186	-0.41781478
8.609375	-0.41026533	-0.41026503	-0.41026504	-0.41026506	-0.41026663
8.625	-0.40231974	-0.40231941	-0.40231941	-0.40231943	-0.4023197
8.640625	-0.39398554	-0.39398519	-0.39398519	-0.39398521	-0.39398486
8.65625	-0.38527606	-0.38527568	-0.38527568	-0.38527571	-0.38527547
8.671875	-0.37620776	-0.37620734	-0.37620734	-0.37620737	-0.37620618
8.6875	-0.36680017	-0.36679973	-0.36679973	-0.36679976	-0.3667977
8.703125	-0.35707597	-0.3570755	-0.3570755	-0.35707553	-0.35707285
8.71875	-0.34706088	-0.34706037	-0.34706036	-0.3470604	-0.34705755
8.734375	-0.33678355	-0.336783	-0.336783	-0.33678303	-0.33677983
8.75	-0.32627549	-0.32627491	-0.32627491	-0.32627495	-0.32627148
8.765625	-0.31557095	-0.31557032	-0.31557032	-0.31557036	-0.31556674
8.78125	-0.30470666	-0.304706	-0.304706	-0.30470604	-0.30470233
8.796875	-0.29372175	-0.29372106	-0.29372105	-0.29372109	-0.29371739
8.8125	-0.28265744	-0.2826567	-0.28265669	-0.28265674	-0.28265318
8.828125	-0.27155684	-0.27155607	-0.27155606	-0.27155611	-0.27155271
8.84375	-0.26046469	-0.2604639	-0.26046388	-0.26046394	-0.26046063
8.859375	-0.24942707	-0.24942624	-0.24942622	-0.24942628	-0.24942297
8.875	-0.23849109	-0.23849025	-0.23849023	-0.2384903	-0.23848718
8.890625	-0.22770462	-0.22770377	-0.22770374	-0.22770381	-0.22770088
8.90625	-0.21711591	-0.21711503	-0.21711501	-0.21711508	-0.2171123
8.921875	-0.20677331	-0.20677244	-0.20677241	-0.20677249	-0.20676968
8.9375	-0.19672489	-0.19672402	-0.19672399	-0.19672407	-0.19672138
8.953125	-0.18701815	-0.18701726	-0.18701724	-0.18701732	-0.18701488
8.96875	-0.17769963	-0.17769878	-0.17769875	-0.17769883	-0.17769659
8.984375	-0.16881463	-0.16881377	-0.16881374	-0.16881382	-0.16881168
9	-0.16040681	-0.16040597	-0.16040593	-0.16040602	-0.16040392
9.015625	-0.15251794	-0.15251715	-0.15251711	-0.1525172	-0.15251552
9.03125	-0.14518756	-0.14518678	-0.14518674	-0.14518683	-0.14518565
9.046875	-0.13845269	-0.13845195	-0.13845191	-0.13845201	-0.13845116
9.0625	-0.13234754	-0.13234687	-0.13234683	-0.13234692	-0.13234599
9.078125	-0.12690328	-0.12690262	-0.12690257	-0.12690267	-0.12690245
9.09375	-0.12214781	-0.12214717	-0.12214713	-0.12214723	-0.12214779
9.109375	-0.1181055	-0.11810488	-0.11810483	-0.11810493	-0.11810621
9.125	-0.11479709	-0.11479646	-0.11479641	-0.11479651	-0.11479809
9.140625	-0.11223943	-0.11223881	-0.11223877	-0.11223886	-0.11224106
9.15625	-0.11044545	-0.11044484	-0.11044479	-0.11044489	-0.11044851
9.171875	-0.10942403	-0.10942344	-0.10942339	-0.10942349	-0.10942855
9.1875	-0.1091799	-0.10917932	-0.10917927	-0.10917937	-0.10918558
9.203125	-0.10971365	-0.10971311	-0.10971307	-0.10971316	-0.10971968
9.21875	-0.11102172	-0.11102122	-0.11102117	-0.11102126	-0.11102868
9.234375	-0.11309641	-0.11309594	-0.11309589	-0.11309598	-0.11310516
9.25	-0.11592598	-0.11592555	-0.1159255	-0.11592559	-0.11593641
9.265625	-0.11949468	-0.11949427	-0.11949422	-0.11949431	-0.1195063
9.28125	-0.12378297	-0.1237826	-0.12378255	-0.12378264	-0.1237947
9.296875	-0.12876757	-0.12876721	-0.12876717	-0.12876725	-0.12878025
9.3125	-0.1344217	-0.13442138	-0.13442133	-0.13442141	-0.13443597
9.328125	-0.14071528	-0.14071499	-0.14071495	-0.14071503	-0.14073093
9.34375	-0.14761516	-0.14761489	-0.14761485	-0.14761493	-0.14763163
9.359375	-0.15508536	-0.15508514	-0.1550851	-0.15508517	-0.15510153
9.375	-0.16308735	-0.16308714	-0.1630871	-0.16308718	-0.16310429
9.390625	-0.17158035	-0.17158019	-0.17158015	-0.17158022	-0.1715984
9.40625	-0.18052162	-0.18052149	-0.18052145	-0.18052152	-0.18054056
9.421875	-0.18986679	-0.18986669	-0.18986665	-0.18986672	-0.18988607
9.4375	-0.19957018	-0.19957011	-0.19957008	-0.19957014	-0.19958877
9.453125	-0.20958514	-0.20958508	-0.20958505	-0.20958511	-0.20960425
9.46875	-0.21986437	-0.21986434	-0.21986431	-0.21986436	-0.21988412
9.484375	-0.23036027	-0.23036024	-0.23036021	-0.23036026	-0.23038044
9.5	-0.24102527	-0.24102527	-0.24102525	-0.24102529	-0.24104538
9.515625	-0.25181219	-0.2518122	-0.25181218	-0.25181222	-0.25183136
9.53125	-0.26267449	-0.26267452	-0.2626745	-0.26267454	-0.26269393
9.546875	-0.27356666	-0.27356671	-0.27356669	-0.27356673	-0.27358632
9.5625	-0.28444446	-0.28444452	-0.2844445	-0.28444453	-0.28446414
9.578125	-0.29526523	-0.2952653	-0.29526528	-0.29526531	-0.2952845
9.59375	-0.30598811	-0.30598819	-0.30598817	-0.30598821	-0.3060064
9.609375	-0.31657436	-0.31657445	-0.31657443	-0.31657446	-0.31659252
9.625	-0.32698749	-0.32698758	-0.32698757	-0.3269876	-0.32700546
9.640625	-0.33719351	-0.3371936	-0.33719359	-0.33719361	-0.33721113
9.65625	-0.34716107	-0.34716115	-0.34716114	-0.34716117	-0.34717801
9.671875	-0.35686161	-0.35686169	-0.35686168	-0.3568617	-0.35687755
9.6875	-0.36626949	-0.36626956	-0.36626955	-0.36626957	-0.36628494
9.703125	-0.37536202	-0.37536209	-0.37536208	-0.3753621	-0.37537696
9.71875	-0.38411961	-0.38411966	-0.38411965	-0.38411967	-0.38413392
9.734375	-0.39252567	-0.39252571	-0.39252571	-0.39252573	-0.39253917
9.75	-0.40056673	-0.40056676	-0.40056675	-0.40056677	-0.40057927
9.765625	-0.40823231	-0.40823233	-0.40823233	-0.40823234	-0.40824417
9.78125	-0.41551493	-0.41551493	-0.41551493	-0.41551495	-0.41552608
9.796875	-0.42240996	-0.42240996	-0.42240995	-0.42240997	-0.42242038
9.8125	-0.42891558	-0.42891556	-0.42891555	-0.42891557	-0.42892519
9.828125	-0.43503256	-0.43503252	-0.43503252	-0.43503253	-0.43504134
9.84375	-0.44076416	-0.44076411	-0.44076411	-0.44076412	-0.44077224
9.859375	-0.44611594	-0.44611587	-0.44611587	-0.44611588	-0.44612333
9.875	-0.45109553	-0.45109544	-0.45109543	-0.45109545	-0.45110224
9.890625	-0.45571243	-0.45571232	-0.45571232	-0.45571233	-0.45571849
9.90625	-0.4599778	-0.45997768	-0.45997768	-0.45997769	-0.45998321
9.921875	-0.46390421	-0.46390407	-0.46390406	-0.46390408	-0.46390898
9.9375	-0.46750535	-0.46750519	-0.46750519	-0.4675052	-0.4675095
9.953125	-0.47079583	-0.47079567	-0.47079566	-0.47079568	-0.4707994
9.96875	-0.4737909	-0.47379071	-0.4737907	-0.47379072	-0.47379393
9.984375	-0.47650616	-0.47650596	-0.47650595	-0.47650597	-0.47650875
10	-0.47895736	-0.47895715	-0.47895714	-0.47895716	-0.47895959

